Triple-ionised carbon associated with the low-density neutral hydrogen gas at 1.7 < z < 3.3: the integrated N(HI)-N(CIV) relation

From the Voigt profile fitting analysis of 183 intervening CIV systems at 1.7 < z < 3.3 in 23 high-quality UVES/VLT and HIRES/Keck QSO spectra, we find that a majority of CIV systems (~75%) display a well-characterised scaling relation between integrated column densities of HI and CIV with a negligible redshift evolution, when column densities of all the HI and CIV components are integrated within a given (-150, +150) km/sec range centred at the CIV flux minimum. The integrated CIV column density N(CIV, sys) increases with N(HI, sys) at log N(HI, sys) = 14.0--15.5 and log N(CIV, sys) = 11.8--14.0, then becomes almost independent of N(HI, sys) at log N(HI, sys) > 16, with a large scatter: at log N(HI, sys) = 14--22, log N(CIV, sys) = C1 / (log(NHI, sys) + C2) + C3, with C1 = -1.90+0.55, C2 = -14.11+0.19 and C3 = 14.76+0.17, respectively. The steep (flat) part is dominated by SiIV-free (SiIV-enriched) CIV systems. Extrapolating the N(HI, sys)-N(CIV, sys) relation implies that most absorbers with log N(HI) < 14 are virtually CIV-free. The N(HI, sys)-N(CIV, sys) relation does not hold for individual components, clumps or the integration velocity range less than +-100 km/sec. It is expected if the line-of-sight extent of CIV is smaller than HI and N(CIV, sys) decreases more rapidly than N(HI, sys) at the larger impact parameter, regardless of the location of the HI+CIV gas in the IGM filaments or in the intervening galactic halos.

==> table2.dat <==
% Complete Table 2 "The integrated column densities of CIV systems at the v = +-150 km/sec range"
%% for a paper titled
%%     Triple-ionised carbon associated with the low-density neutral hydrogen gas
%%                 at 1.7 < z < 3.3: the intergrated N(HI)-N(CIV) relation
%% by
%% T.-S. Kim, R. F. Carswell, C. Mongradi, A. M. Partl, J. Muecket, P. Barai and
%%     S. Cristiani,
%% accepted to MNRAS
%%
%% 1st column: QSO
%% 2nd column: system redshift
%% 3rd column: system classification. 1: higher-N(CIV) systems, 2: noraml N(CIV) systems
%%             3: lower-N(CIV) systems
%% 4th column: the low-bound intergrated velocity in km/sec
%% 5th column: the upper-bound intergrated velocity in km/sec
%% 6th, 7th columns: logarithmic, integrated HI column density and its error, divided by 1 cm^-2
%% 8th, 9th columns: logarithmic, integrated CIV column density and its error, divided by 1 cm^-2
%%                   saturated CIV is indicated by the log N error of 1.00 (9th column)
%% 10th column: CIV-profile weighted line width, calculated using Eq. 5 of Sembach & Savage (1992).
%% 11th column: Detection of other ions. Only SiIV, OVI and NV are listed. If SiIV is not detected
%%              and OVI and NV are blended or not detected, the entry is left blank. When SiIV is
%%              blended and NV and OVI are also blended or not detected, the entry is noted as
%%              "blends". The entry "out of range" indicates that all of SiIV, OVI and NV are out
%%              of the observed wavelength range.

      Q0055-269  3.256200  2  -150  150  15.33  0.02  13.58  0.05   36.0                        Si IV, O VI
      Q0055-269  3.248119  2  -150  250  15.44  0.01  13.04  0.03   77.8                                   
      Q0055-269  3.190942  1  -150  350  15.67  0.03  14.58  0.03  102.3                              Si IV
      Q0055-269  3.095658  2  -150  150  15.06  0.06  12.85  0.05    6.9                                   
      Q0055-269  3.085889  2  -150  150  15.37  0.02  13.16  0.08   11.2                              Si IV
      Q0055-269  3.038793  2  -250  150  15.12  0.03  13.00  0.02   78.4                                   
      Q0055-269  3.004992  2  -150  150  15.23  0.03  12.81  0.03   13.8                             blends
      Q0055-269  2.950571  2  -250  150  15.71  0.03  13.87  0.03   65.9                              Si IV
      Q0055-269  2.945250  3  -150  150  16.74  0.02  12.91  0.02   14.1                              Si IV
      Q0055-269  2.913867  2  -150  150  15.30  0.02  12.82  0.03   19.0                                   
      Q0055-269  2.895563  2  -150  150  15.48  0.06  12.98  0.02   15.4                             blends
      Q0055-269  2.744091  2  -150  150  15.43  0.04  13.12  0.04   38.0                                   
      Q0055-269  2.705788  2  -150  150  14.97  0.13  12.54  0.03   11.4                                   
    PKS2126-158  3.098710  2  -150  150  14.87  0.07  12.06  0.02    5.1                                   
    PKS2126-158  3.027856  1  -150  150  14.15  0.02  12.32  0.03   15.8                       out of range
    PKS2126-158  3.009507  2  -150  150  14.70  0.03  12.18  0.02   12.4                                   
    PKS2126-158  2.998269  2  -150  150  15.18  0.03  12.40  0.10   17.9                                   
    PKS2126-158  2.973018  2  -150  150  14.40  0.01  12.10  0.03    6.4                                   
    PKS2126-158  2.967661  3  -150  150  17.28  0.01  13.38  0.03   27.2                              Si IV
    PKS2126-158  2.963382  2  -150  150  15.96  0.01  13.31  0.02   27.0                              Si IV
    PKS2126-158  2.955503  2  -150  150  15.11  0.01  12.29  0.02    7.6                                   
    PKS2126-158  2.924289  2  -150  150  14.67  0.01  12.09  0.03    9.1                                   
    PKS2126-158  2.914304  2  -150  150  15.22  0.01  12.85  0.04   20.5                                   
    PKS2126-158  2.907289  2  -150  150  16.37  0.01  13.62  0.16   27.3                        Si IV, O VI
    PKS2126-158  2.819396  2  -150  150  15.95  0.02  13.48  0.03   37.1                              Si IV
    PKS2126-158  2.775441  3  -150  150  16.39  0.04  13.28  0.03   24.8                              Si IV
    PKS2126-158  2.769072  1  -350  250  18.45  0.45  14.69  0.05  103.6                        Si IV, O VI
    PKS2126-158  2.727849  2  -150  150  16.08  0.23  13.48  0.02   19.2                              Si IV
    PKS2126-158  2.722792  2  -150  150  15.19  0.01  12.37  0.02   10.4                                   
    PKS2126-158  2.678957  1  -150  150  15.15  0.01  14.12  0.04   14.5                        Si IV, O VI
    PKS2126-158  2.557370  2  -150  150  14.60  0.03  12.09  0.04   31.9                             blends
    PKS2126-158  2.553709  2  -150  250  15.07  0.03  13.20  0.02   46.4                             blends
    PKS2126-158  2.485462  2  -150  150  14.60  0.10  12.67  0.01   21.3                                   
    PKS2126-158  2.459580  2  -150  150  15.11  0.06  13.47  0.01   17.5               Si IV blended, O VI?
    HS1425+6099  3.095395  2  -150  150  15.25  0.06  13.13  0.05   19.8                              Si IV
    HS1425+6099  3.067011  3  -150  150  16.12  0.03  13.11  0.07   17.5                              Si IV
    HS1425+6099  3.055958  2  -150  150  14.85  0.01  12.75  0.12   25.4                                   
    HS1425+6099  3.024674  2  -150  150  15.04  0.03  12.15  0.05   10.0                                   
    HS1425+6099  2.964048  2  -150  150  15.55  0.06  13.25  0.01   26.7                       Si IV, O VI?
    HS1425+6099  2.950668  2  -250  150  15.93  0.07  13.60  0.03   83.9                              Si IV
    HS1425+6099  2.829686  2  -450  350  20.35  0.01  14.73  0.02  150.6                              Si IV
    HS1425+6099  2.772729  1  -350  150  19.45  0.01  14.73  1.00  108.5   saturated C IV, Si IV, O VI, N V
    HS1425+6099  2.726259  3  -150  150  15.91  0.21  12.80  0.12   16.3                              Si IV
    HS1425+6099  2.702277  2  -150  150  14.64  0.06  12.34  0.04   22.7                                   
     Q0636+6801  3.017185  2  -150  150  15.12  0.05  13.66  0.02   26.1                              Si IV
     Q0636+6801  3.013425  2  -150  150  15.70  0.09  13.17  0.02   18.5                              Si IV
     Q0636+6801  3.010072  2  -150  150  14.72  0.02  12.70  0.03   10.7                                   
     Q0636+6801  2.904612  2  -250  150  18.49  0.01  14.49  0.01   66.3                              Si IV
     Q0636+6801  2.891851  2  -150  250  15.48  0.18  13.52  0.01   55.1                                   
     Q0636+6801  2.868775  3  -150  150  16.05  0.09  13.13  0.02   40.9                              Si IV
      Q0420-388  2.962004  2  -150  150  14.83  0.06  12.25  0.06    9.9                                   
      Q0420-388  2.951874  2  -150  150  15.34  0.02  12.84  0.03   26.3                                   
      Q0420-388  2.916958  2  -150  150  14.59  0.01  12.30  0.04   18.8                                   
      Q0420-388  2.849601  1  -150  150  14.25  0.03  12.71  0.04   16.6                                   
      Q0420-388  2.823539  2  -150  150  15.51  0.01  13.74  0.01   40.1                              Si IV
      Q0420-388  2.809986  2  -150  150  15.28  0.01  12.65  0.01    7.0                               O VI
      Q0420-388  2.686484  2  -150  150  15.17  0.01  12.11  0.04    9.6                                   
      Q0420-388  2.674407  2  -150  150  14.72  0.01  12.13  0.05    9.2                                   
    HE0940-1050  2.937750  2  -150  250  15.02  0.01  13.15  0.01   93.7                               O VI
    HE0940-1050  2.930781  2  -150  150  14.81  0.06  12.52  0.07   12.7                              O VI?
    HE0940-1050  2.917106  3  -150  150  17.51  0.23  13.40  0.02   17.1                              Si IV
    HE0940-1050  2.883533  2  -150  150  14.67  0.01  12.29  0.03    8.7                                   
    HE0940-1050  2.860889  3  -150  150  16.51  0.02  12.81  0.08   10.8                              Si IV
    HE0940-1050  2.834545  2  -150  150  16.67  0.03  14.29  0.04   46.2                              Si IV
    HE0940-1050  2.828026  2  -450  150  16.50  0.02  14.16  0.04  129.2                              Si IV
    HE0940-1050  2.810905  2  -150  150  14.95  0.01  12.43  0.03    9.1                               O VI
    HE0940-1050  2.667573  2  -150  150  16.30  0.02  13.78  0.02   21.8                              Si IV
    HE0940-1050  2.657957  2  -150  150  15.36  0.01  13.38  0.05    9.6                              Si IV
    HE0940-1050  2.643164  2  -150  150  15.04  0.06  13.20  0.03   25.9                               O VI
    HE0940-1050  2.613623  2  -150  150  15.13  0.02  12.62  0.02   11.1                                   
    HE0940-1050  2.516654  2  -150  150  15.38  0.03  12.88  0.02   26.8                                   
    HE2347-4342  2.785333  2  -150  250  15.09  0.01  12.83  0.02   56.0                               O VI
    HE2347-4342  2.649800  2  -150  150  15.18  0.09  12.73  0.02   27.9                               O VI
    HE2347-4342  2.634565  2  -150  150  14.84  0.05  13.06  0.03   17.4                               O VI
    HE2347-4342  2.572478  2  -150  150  15.06  0.01  11.90  0.08    6.6                                   
    HE2347-4342  2.488595  2  -150  150  14.88  0.08  12.52  0.02    9.0                                   
    HE2347-4342  2.438148  2  -150  150  14.85  0.05  13.00  0.08   21.4                              O VI?
    HE2347-4342  2.347467  2  -150  150  15.66  0.12  13.49  0.01    8.2                Si IV blended, O VI
    HE2347-4342  2.331752  2  -150  150  15.07  0.08  12.31  0.04    8.3                                   
    HE2347-4342  2.313190  2  -150  250  15.44  0.09  13.72  0.03   58.1                              Si IV
    HE2347-4342  2.274317  1  -150  250  13.98  0.01  13.86  0.05   64.1                         Si IV, N V
    HE2347-4342  2.271465  1  -150  150  13.94  0.01  12.62  0.02    6.5                             blends
    HE2347-4342  2.188819  2  -150  150  14.57  0.07  12.00  0.05   13.3                             blends
    HE2347-4342  2.142907  2  -150  150  14.65  0.01  12.22  0.03   14.0                             blends
    HE2347-4342  2.119808  1  -150  150  14.32  0.01  13.43  0.02    9.1                               N V?
    HE2347-4342  2.092046  2  -150  150  15.76  0.05  13.30  0.03    7.5                              Si IV
    HE0151-4326  2.519815  2  -150  150  15.29  0.04  12.30  0.02    8.0                                   
    HE0151-4326  2.505798  2  -150  150  15.00  0.03  12.45  0.04   47.1                               O VI
    HE0151-4326  2.492703  1  -150  150  14.79  0.03  13.51  0.09   11.7                              Si IV
    HE0151-4326  2.468707  1  -150  150  14.41  0.01  13.44  0.02   24.8                          O VI, N V
    HE0151-4326  2.451627  2  -250  150  17.19  0.12  14.06  0.02   50.1                              Si IV
    HE0151-4326  2.419670  3  -150  150  15.84  0.02  12.76  0.01    6.2                                   
    HE0151-4326  2.415714  1  -150  150  13.36  0.01  13.03  0.01    6.9                                   
    HE0151-4326  2.401298  2  -150  150  15.15  0.01  12.61  0.06   24.0                                   
    HE0151-4326  2.200969  2  -250  150  15.32  0.01  13.10  0.01   47.8                             blends
    HE0151-4326  2.169922  2  -150  150  15.33  0.05  13.02  0.01    8.1                             blends
    HE0151-4326  2.088477  2  -150  150  15.06  0.02  12.80  0.01    9.1                               O VI
      Q0002-422  2.627740  2  -150  150  15.13  0.01  11.92  0.04    7.6                                   
      Q0002-422  2.607613  2  -150  150  14.63  0.11  12.26  0.02   12.0                                   
      Q0002-422  2.539456  2  -150  150  14.60  0.03  12.54  0.01    9.4                                   
      Q0002-422  2.521424  2  -150  150  14.72  0.01  12.14  0.03   11.7                                   
      Q0002-422  2.463918  1  -250  350  16.93  0.02  14.79  0.02   81.6                        Si IV, O VI
      Q0002-422  2.364729  2  -150  150  15.28  0.01  12.13  0.02    4.4                                   
      Q0002-422  2.340716  2  -150  150  14.44  0.01  11.92  0.04    6.4                               O VI
      Q0002-422  2.300812  1  -150  350  18.52  0.06  15.53  1.00   82.3         saturated C IV, Si IV, N V
      Q0002-422  2.262042  2  -150  150  15.39  0.10  12.46  0.02   11.1                                   
      Q0002-422  2.242551  2  -150  150  14.88  0.01  11.81  0.04    8.7                             blends
      Q0002-422  2.233549  2  -150  150  14.95  0.05  11.93  0.04    7.6                               O VI
      Q0002-422  2.219231  2  -150  150  14.87  0.01  12.36  0.03   35.2                Si IV blended, O VI
      Q0002-422  2.167910  2  -150  150  18.59  0.01  14.38  0.04   27.2                        Si IV, O VI
      Q0002-422  2.152571  2  -150  150  15.03  0.04  12.09  0.06   12.0                              O VI?
    PKS0329-255  2.586749  2  -150  150  15.21  0.03  12.51  0.03   12.2                                   
    PKS0329-255  2.568637  2  -150  150  14.79  0.02  12.51  0.12   12.7                                   
    PKS0329-255  2.455691  2  -250  150  17.52  0.06  14.01  0.06   57.1                              Si IV
    PKS0329-255  2.447687  2  -150  150  15.34  0.02  12.48  0.06   11.7                                   
    PKS0329-255  2.425548  2  -150  150  15.50  0.02  13.25  0.02   16.0                              O VI?
    PKS0329-255  2.420754  2  -150  150  14.81  0.17  12.63  0.05   14.9                                   
    PKS0329-255  2.328400  3  -150  250  17.33  0.14  13.49  0.13   49.9                              Si IV
    PKS0329-255  2.295336  2  -150  150  14.81  0.01  12.26  0.07   16.7                                   
    PKS0329-255  2.203667  2  -150  150  15.56  0.18  13.35  0.03   45.0                               O VI
    PKS0329-255  2.161056  3  -150  150  15.60  0.12  12.61  0.04  112.1                        Si IV, O VI
    PKS0329-255  2.158376  3  -150  150  16.94  0.20  13.00  0.02  112.2                              Si IV
      Q0453-423  2.521340  2  -150  150  15.30  0.04  12.69  0.03   43.0                                   
      Q0453-423  2.502779  2  -150  150  15.96  0.02  13.72  0.01   26.4                        Si IV, O VI
      Q0453-423  2.443510  2  -250  150  15.38  0.01  13.77  0.01   50.7                        Si IV, O VI
      Q0453-423  2.416323  2  -150  150  15.07  0.01  12.57  0.01    8.5                                   
      Q0453-423  2.396316  1  -150  250  15.13  0.02  14.48  0.04   62.4                        Si IV, O VI
      Q0453-423  2.307164  3  -350  150  19.23  0.01  13.44  0.02   76.7                        Si IV, O VI
      Q0453-423  2.276390  1  -250  250  16.17  0.16  14.80  0.02   64.2                       Si IV, O VI?
      Q0453-423  2.229616  2  -150  150  14.79  0.01  11.96  0.10    6.0                                   
      Q0453-423  2.169417  1  -150  150  13.78  0.05  12.67  0.02   26.7                Si IV blended, O VI
      Q0453-423  2.003550  2  -150  150  15.98  0.04  13.19  0.03   42.5                              Si IV
    HE1347-2457  2.445399  2  -150  150  15.10  0.01  12.62  0.02   18.9                               O VI
    HE1347-2457  2.369999  2  -150  150  14.96  0.01  12.95  0.02   18.8                               O VI
    HE1347-2457  2.328908  2  -150  150  17.82  0.45  14.27  0.02   35.2                        Si IV, O VI
    HE1347-2457  2.234974  2  -250  150  15.07  0.01  13.28  0.03   68.7                               O VI
    HE1347-2457  2.116209  2  -150  150  15.10  0.02  13.46  0.06   21.4                          O VI, N V
      Q0329-385  2.373523  2  -150  150  15.26  0.01  12.74  0.04   34.3                               O VI
      Q0329-385  2.363793  2  -150  150  14.81  0.05  12.55  0.04   22.0                               O VI
      Q0329-385  2.352006  1  -150  150  14.09  0.06  13.50  0.08    8.1                               O VI
      Q0329-385  2.314255  1  -150  150  14.21  0.03  12.47  0.04   14.9                               O VI
      Q0329-385  2.251407  1  -350  150  15.59  0.03  14.43  0.03   58.5                   Si IV, O VI, N V
      Q0329-385  2.076430  1  -150  150  14.03  0.04  13.23  0.02    5.6                          O VI, N V
    HE2217-2818  2.180823  2  -150  150  16.20  0.12  13.54  0.09   37.6                        Si IV, O VI
    HE2217-2818  2.155274  1  -150  150  14.20  0.05  12.70  0.01   44.8                               O VI
    HE2217-2818  2.075395  2  -150  150  15.03  0.08  13.14  0.03   33.2                               O VI
    HE2217-2818  2.037406  2  -150  150  15.36  0.03  12.28  0.03    9.1                              O VI?
    HE2217-2818  2.016533  2  -150  150  14.84  0.17  12.85  0.09   29.1                                   
     Q0109-3518  2.326893  3  -150  150  16.11  0.02  11.99  0.06    7.9                             Si IV?
     Q0109-3518  2.045228  2  -150  250  16.07  0.09  14.09  0.01   67.6                              Si IV
     Q0109-3518  2.022622  2  -150  150  15.09  0.03  12.50  0.05   10.3                                   
    HE1122-1648  2.339255  2  -150  150  14.29  0.01  11.76  0.04    5.1                              O VI?
    HE1122-1648  2.215221  2  -150  150  14.93  0.03  11.98  0.02    7.4                               O VI
    HE1122-1648  2.206364  2  -150  150  15.17  0.22  12.13  0.02    8.4                              O VI?
    HE1122-1648  2.101875  2  -150  150  15.18  0.11  12.66  0.20   16.6                                   
    HE1122-1648  2.080391  2  -150  150  14.87  0.06  12.29  0.05   15.4                                   
    HE1122-1648  2.064687  2  -150  150  14.70  0.09  12.95  0.01   51.7                              O VI?
    HE1122-1648  2.033024  2  -150  150  14.75  0.01  12.12  0.05    9.8                               O VI
    HE1122-1648  2.030069  1  -150  150  13.00  0.01  12.42  0.02    5.5                          O VI, N V
    HE1122-1648  2.007159  2  -150  150  15.48  0.02  13.19  0.03   12.9                              Si IV
    HE0001-2340  2.186996  2  -450  150  19.74  0.01  14.27  0.02  117.1                              Si IV
    HE0001-2340  2.161666  2  -150  250  15.48  0.16  12.80  0.07   54.0                               O VI
    HE0001-2340  2.056131  2  -150  150  15.13  0.03  12.59  0.03   13.0                                   
    HE0001-2340  2.032252  2  -150  150  15.02  0.12  12.85  0.03   15.6                                   
      J2233-606  2.112912  2  -150  150  14.92  0.02  12.83  0.04   31.4                               O VI
      J2233-606  2.077452  2  -150  150  15.63  0.28  13.24  0.04   11.9                                   
      J2233-606  1.942436  1  -250  150  16.35  0.06  14.64  0.02   67.0                   Si IV, O VI, N V
      J2233-606  1.925956  3  -150  150  16.97  0.22  13.60  0.01   17.0                         Si IV, N V
      J2233-606  1.867465  1  -250  650  17.36  0.49  14.61  0.01  167.6                         Si IV, N V
      J2233-606  1.815613  3  -150  150  16.14  0.27  13.00  0.05   22.6                              O VI?
      J2233-606  1.786165  2  -150  150  15.95  0.16  14.05  0.03   48.9                              Si IV
      J2233-606  1.731614  1  -150  150  14.20  0.01  12.64  0.04    8.2                                   
     PKS0237-23  2.108807  2  -150  150  14.46  0.08  12.00  0.06    9.8                                   
     PKS0237-23  2.042169  2  -150  150  16.59  0.08  13.70  0.01   34.4                        Si IV, O VI
     PKS0237-23  2.038703  1  -150  150  12.13  0.05  11.98  0.13   10.9                                   
     PKS0237-23  2.036887  1  -150  150  12.78  0.06  12.12  0.08    9.4                                   
    PKS1448-292  2.166022  2  -150  250  15.30  0.05  13.50  0.03   50.8                        Si IV, O VI
    PKS1448-292  2.109831  1  -150  150  14.22  0.07  13.16  0.01   10.1                          O VI, N V
      Q0122-380  2.062558  1  -150  150  12.73  0.04  12.91  0.01    5.6                          O VI, N V
      Q0122-380  2.034857  2  -150  150  15.44  0.10  13.09  0.02   26.8                              Si IV
      Q1101-264  1.838957  2  -250  150  19.51  0.01  14.22  0.03   29.1                              Si IV
    HE1341-1090  2.084977  2  -150  150  15.16  0.01  12.94  0.01   11.6                               O VI
    HE1341-1090  2.041427  2  -150  150  15.76  0.03  13.25  0.04   56.6                              Si IV


==> table3.dat <==
%% Complete Table 3 "The integrated column densities of CIV clumps" for a paper titled
%%     Triple-ionised carbon associated with the low-density neutral hydrogen gas
%%                 at 1.7 < z < 3.3: the intergrated N(HI)-N(CIV) relation
%% by
%% T.-S. Kim, R. F. Carswell, C. Mongradi, A. M. Partl, J. Muecket, P. Barai and
%%   S. Cristiani,
%% accepted to MNRAS
%%
%% 1st column: QSO
%% 2nd column: system redshift
%% 3rd column: the low-bouncertaind intergrated velocity in km/sec
%% 4th column: the upper-bouncertaind intergrated velocity in km/sec
%% 5th, 6th columns: logarithmic, integrated HI column density and its error, divided by 1 cm^-2
%% 7th, 8th columns: logarithmic, integrated CIV column density and its error, divided by 1 cm^-2
%%                   Saturated CIV is indicated by the log N error of 1.00 (8th column)
%% 9th column: indicates whether the clump is well-defined or uncertaincertain and has a nearby HI component.
%% 10th column: detection of other ions. Only SiIV, OVI and NV are listed. If SiIV is not detected
%%              and OVI and NV are blended or not detected, the entry is left blank. When SiIV is
%%              blended and NV and OVI are also blended or not detected, the entry is noted as
%%              "blends". The entry "out of range" indicates that all of SiIV, OVI and NV are out
%%              of the observed wavelength range.

      Q0055-269  3.256200   -40  100  15.31  0.02  13.58  0.05                       ok                             Si IV, O VI
      Q0055-269  3.248119   -15   45  13.95  0.08  12.80  0.03                uncertain                                        
      Q0055-269  3.248119   125  200  15.26  0.02  12.67  0.05                       ok                                        
      Q0055-269  3.190942  -100  300  15.67  0.03  14.58  0.03                       ok                                   Si IV
      Q0055-269  3.095658   -20   20  15.06  0.06  12.85  0.05                       ok                                        
      Q0055-269  3.085889   -25   30  15.36  0.02  13.16  0.08                       ok                                   Si IV
      Q0055-269  3.038793  -210 -170  14.23  0.03  12.25  0.07                       ok                                        
      Q0055-269  3.038793  -160  -80  14.51  0.03  12.45  0.06                       ok                                        
      Q0055-269  3.038793   -25   30  14.70  0.06  12.73  0.03               nearby H I                                        
      Q0055-269  3.004992   -30   30  15.21  0.03  12.81  0.03                       ok                                  blends
      Q0055-269  2.950571  -165  120  15.71  0.03  13.87  0.03                       ok                                   Si IV
      Q0055-269  2.945250   -30   30  16.74  0.02  12.91  0.02                       ok                                   Si IV
      Q0055-269  2.913867   -40   40  15.21  0.03  12.82  0.03                       ok                                        
      Q0055-269  2.895563   -35   35  15.46  0.06  12.98  0.02                       ok                                  blends
      Q0055-269  2.744091  -135   30  15.43  0.04  13.12  0.04                       ok                                        
      Q0055-269  2.705788   -30   30  14.96  0.13  12.54  0.03                       ok                                        
    PKS2126-158  3.098710   -15   15  14.83  0.05  12.06  0.02               nearby H I                                        
    PKS2126-158  3.027856   -35   35  14.12  0.02  12.32  0.03                       ok                            out of range
    PKS2126-158  3.009507   -30   30  14.56  0.01  12.18  0.02                       ok                                        
    PKS2126-158  2.998269   -55   20  15.13  0.02  12.40  0.10               nearby H I                                        
    PKS2126-158  2.973018   -15   15  14.37  0.01  12.10  0.03                       ok                                        
    PKS2126-158  2.967661   -85   60  17.28  0.01  13.38  0.03                       ok                                   Si IV
    PKS2126-158  2.963382   -85   45  15.96  0.01  13.31  0.02               nearby H I                                   Si IV
    PKS2126-158  2.955503   -20   20  15.11  0.01  12.29  0.02                       ok                                        
    PKS2126-158  2.924289   -25   25  14.63  0.01  12.09  0.03                       ok                                        
    PKS2126-158  2.914304   -50   55  15.08  0.01  12.85  0.04                       ok                                        
    PKS2126-158  2.907289  -110   65  16.36  0.01  13.62  0.16                       ok                             Si IV, O VI
    PKS2126-158  2.819396  -125  -90  12.82  0.14  12.17  0.03               nearby H I                                        
    PKS2126-158  2.819396   -80   60  15.95  0.02  13.46  0.04                       ok                                   Si IV
    PKS2126-158  2.775441   -30   80  16.39  0.04  13.28  0.03                       ok                                   Si IV
    PKS2126-158  2.769072  -280 -220  16.43  0.05  11.83  0.08                       ok                                   Si IV
    PKS2126-158  2.769072  -220  250  18.44  0.45  14.69  0.05                       ok                             Si IV, O VI
    PKS2126-158  2.727849   -40   55  16.07  0.23  13.48  0.02                       ok                                   Si IV
    PKS2126-158  2.722792   -30   30  15.08  0.01  12.37  0.02                       ok                                        
    PKS2126-158  2.678957   -60   30  14.02  0.02  14.12  0.04                       ok                             Si IV, O VI
    PKS2126-158  2.557370   -20   40  14.49  0.02  12.09  0.04                uncertain                                  blends
    PKS2126-158  2.553709   -45  100  15.07  0.03  13.16  0.02                       ok                                  blends
    PKS2126-158  2.553709   130  165  13.22  0.31  12.10  0.04                       ok                                  blends
    PKS2126-158  2.485462   -30   65  14.58  0.11  12.67  0.01                       ok                                        
    PKS2126-158  2.459580   -80  -35  14.97  0.08  11.93  0.02    uncertain, nearby H I                    Si IV blended, O VI?
    PKS2126-158  2.459580   -30   45  14.39  0.10  13.46  0.01                       ok                    Si IV blended, O VI?
    HS1425+6099  3.095395   -40   50  15.19  0.07  13.13  0.05                       ok                                   Si IV
    HS1425+6099  3.067011   -60   25  16.12  0.03  13.11  0.07                       ok                                   Si IV
    HS1425+6099  3.055958   -80   30  14.84  0.01  12.75  0.12                       ok                                        
    HS1425+6099  3.024674   -20   20  14.77  0.04  12.15  0.05               nearby H I                                        
    HS1425+6099  2.964048   -80   20  15.54  0.06  13.25  0.01                       ok                            Si IV, O VI?
    HS1425+6099  2.950668  -240 -170  15.11  0.02  12.95  0.04               nearby H I                                        
    HS1425+6099  2.950668   -85   20  15.86  0.09  13.49  0.03                       ok                                   Si IV
    HS1425+6099  2.829686  -385  290  20.35  0.01  14.73  0.02                       ok                                   Si IV
    HS1425+6099  2.772729  -315  -95  19.45  0.01  13.22  0.06                       ok                             Si IV, O VI
    HS1425+6099  2.772729   -30   30  13.36  0.05  14.71  1.00                       ok        saturated C IV, Si IV, O VI, N V
    HS1425+6099  2.726259   -60   20  15.90  0.21  12.80  0.12                       ok                                   Si IV
    HS1425+6099  2.702277   -45   45  14.61  0.06  12.34  0.04                       ok                                        
     Q0636+6801  3.017185   -15   35  13.20  0.37  13.64  0.03                       ok                                   Si IV
     Q0636+6801  3.017185    80  135  14.22  0.06  12.29  0.06                       ok                                        
     Q0636+6801  3.013425   -35   60  15.69  0.10  13.17  0.02                       ok                                   Si IV
     Q0636+6801  3.010072   -30   30  14.72  0.02  12.70  0.03                       ok                                        
     Q0636+6801  2.904612  -200   90  18.49  0.01  14.49  0.01                       ok                                   Si IV
     Q0636+6801  2.891851  -140   60  15.24  0.18  13.48  0.01                       ok                                        
     Q0636+6801  2.891851    60  170  15.09  0.34  12.50  0.03                uncertain                                        
     Q0636+6801  2.868775  -130   20  16.05  0.09  13.13  0.02                       ok                                        
      Q0420-388  2.962004   -30   15  14.78  0.05  12.25  0.06                       ok                                        
      Q0420-388  2.951874   -90   30  15.22  0.02  12.84  0.03                       ok                                        
      Q0420-388  2.916958   -50   20  14.41  0.01  12.30  0.04                       ok                                        
      Q0420-388  2.849601   -55   25  14.23  0.03  12.71  0.04                       ok                                        
      Q0420-388  2.823539  -100   70  15.49  0.01  13.74  0.01                       ok                                   Si IV
      Q0420-388  2.809986   -20   20  15.24  0.01  12.65  0.01                       ok                                    O VI
      Q0420-388  2.686484   -25   25  15.11  0.01  12.11  0.04                       ok                                        
      Q0420-388  2.674407   -25   25  14.68  0.01  12.13  0.05                       ok                                        
    HE0940-1050  2.937750   -90   20  14.77  0.01  12.96  0.02                       ok                                        
    HE0940-1050  2.937750   130  220  14.65  0.01  12.70  0.03               nearby H I                                    O VI
    HE0940-1050  2.930781   -25   40  14.79  0.06  12.52  0.07                       ok                                   O VI?
    HE0940-1050  2.917106   -60   25  17.51  0.23  13.40  0.02                       ok                                   Si IV
    HE0940-1050  2.883533   -25   25  14.63  0.01  12.29  0.03                       ok                                        
    HE0940-1050  2.860889   -40   20  16.51  0.02  12.81  0.08                       ok                                   Si IV
    HE0940-1050  2.834545  -150   80  16.67  0.03  14.29  0.04                       ok                                   Si IV
    HE0940-1050  2.828026  -375  115  16.49  0.02  14.16  0.04                       ok                                   Si IV
    HE0940-1050  2.810905   -25   25  14.84  0.01  12.43  0.03                       ok                                    O VI
    HE0940-1050  2.667573   -60   55  16.29  0.03  13.78  0.02                       ok                                   Si IV
    HE0940-1050  2.657957   -35   20  15.35  0.01  13.38  0.05                       ok                                   Si IV
    HE0940-1050  2.643164   -65   70  14.83  0.11  13.20  0.03                       ok                                    O VI
    HE0940-1050  2.613623   -30   40  15.08  0.02  12.62  0.02                       ok                                        
    HE0940-1050  2.516654   -90   20  15.31  0.03  12.88  0.02                       ok                                        
    HE2347-4342  2.785333   -20   60  14.82  0.01  12.50  0.03                       ok                                    O VI
    HE2347-4342  2.785333    60  180  14.62  0.01  12.56  0.03                       ok                                   O VI?
    HE2347-4342  2.649800   -90   15  15.09  0.05  12.73  0.02                       ok                                    O VI
    HE2347-4342  2.634565   -35   50  14.76  0.06  13.06  0.03                       ok                                    O VI
    HE2347-4342  2.572478   -20   20  15.04  0.01  11.90  0.08                       ok                                        
    HE2347-4342  2.488595   -25   25  14.87  0.08  12.52  0.02                       ok                                        
    HE2347-4342  2.438148   -65   40  14.76  0.07  13.00  0.08                       ok                                   O VI?
    HE2347-4342  2.347467   -25   25  15.62  0.13  13.49  0.01                       ok                    Si IV blended, O VI?
    HE2347-4342  2.331752   -20   20  14.70  0.15  12.31  0.04                       ok                                        
    HE2347-4342  2.313190  -110  160  15.42  0.09  13.72  0.03               nearby H I                                   Si IV
    HE2347-4342  2.274317   -35   25  13.64  0.01  13.56  0.10                       ok                              Si IV, N V
    HE2347-4342  2.274317    25  120  13.57  0.01  13.43  0.02                       ok                                     N V
    HE2347-4342  2.274317   120  158  12.59  0.02  12.54  0.02                       ok                                     N V
    HE2347-4342  2.274317   170  200  13.03  0.01  12.79  0.01                       ok                                     N V
    HE2347-4342  2.271465   -20   20  13.61  0.01  12.62  0.02               nearby H I                                  blends
    HE2347-4342  2.188819   -25   25  14.30  0.09  12.00  0.05                       ok                                  blends
    HE2347-4342  2.142907   -30   35  14.59  0.01  12.22  0.03                       ok                                  blends
    HE2347-4342  2.119808   -30   15  14.02  0.02  13.43  0.02                       ok                                    N V?
    HE2347-4342  2.092046   -30   15  15.75  0.05  13.30  0.03               nearby H I                                   Si IV
    HE0151-4326  2.519815   -25   25  15.28  0.04  12.30  0.02                       ok                                        
    HE0151-4326  2.505798  -130  -60  14.28  0.03  12.14  0.06                       ok                                    O VI
    HE0151-4326  2.505798   -25   25  14.83  0.03  12.15  0.05               nearby H I                                    O VI
    HE0151-4326  2.492703   -40   30  14.73  0.03  13.51  0.09                       ok                                   Si IV
    HE0151-4326  2.468707   -70   15  13.27  0.02  13.44  0.02                       ok                               O VI, N V
    HE0151-4326  2.451627  -165   25  17.19  0.12  14.06  0.02                       ok                                   Si IV
    HE0151-4326  2.419670   -20   20  12.68  0.27  12.76  0.01               nearby H I                                        
    HE0151-4326  2.415714   -20   20  13.36  0.01  13.03  0.01                       ok                                        
    HE0151-4326  2.401298   -70   55  15.15  0.01  12.61  0.06                       ok                                        
    HE0151-4326  2.200969  -160   40  15.31  0.01  13.10  0.01                       ok                                        
    HE0151-4326  2.169922   -25   25  15.32  0.05  13.02  0.01                       ok                                  blends
    HE0151-4326  2.088477   -25   25  15.06  0.02  12.80  0.01                       ok                                    O VI
      Q0002-422  2.627740   -20   20  14.80  0.01  11.92  0.04                       ok                                        
      Q0002-422  2.607613   -25   25  14.52  0.14  12.26  0.02                       ok                                        
      Q0002-422  2.539456   -30   30  14.57  0.03  12.54  0.01                       ok                                        
      Q0002-422  2.521424  -100   25  14.67  0.01  12.14  0.03    uncertain, nearby H I                                        
      Q0002-422  2.463918  -205   95  16.93  0.02  14.79  0.02                       ok                             Si IV, O VI
      Q0002-422  2.463918   160  215  14.74  0.08  12.70  0.06                       ok                             Si IV, O VI
      Q0002-422  2.463918   250  290  13.59  0.01  12.09  0.03                       ok                                        
      Q0002-422  2.364729   -15   15  12.91  0.12  12.13  0.02                       ok                                        
      Q0002-422  2.340716   -15   15  14.38  0.01  11.92  0.04                       ok                                    O VI
      Q0002-422  2.300812   -90  310  18.52  0.06  15.53  1.00                       ok              saturated C IV, Si IV, N V
      Q0002-422  2.262042   -30   30  15.38  0.10  12.46  0.02                       ok                                        
      Q0002-422  2.242551   -60   20  14.81  0.01  11.81  0.04                uncertain                                  blends
      Q0002-422  2.233549   -40   20  14.93  0.05  11.93  0.04                uncertain                                   O VI?
      Q0002-422  2.219231   -25   25  14.83  0.01  12.16  0.04                       ok                                    O VI
      Q0002-422  2.219231    50   90  13.76  0.04  11.94  0.05                       ok                     Si IV blended, O VI
      Q0002-422  2.167910   -40  108  18.59  0.01  14.38  0.04               nearby H I                             Si IV, O VI
      Q0002-422  2.152571   -20   20  14.74  0.05  12.09  0.06                       ok                                   O VI?
    PKS0329-255  2.586749   -15   40  15.11  0.03  12.51  0.03                       ok                                        
    PKS0329-255  2.568637   -20   40  14.77  0.01  12.51  0.12                       ok                                        
    PKS0329-255  2.455691  -210   95  17.52  0.06  14.01  0.06                       ok                             Si IV, O VI
    PKS0329-255  2.447687   -25   30  15.32  0.02  12.48  0.06                       ok                                        
    PKS0329-255  2.425548   -55   30  15.47  0.02  13.25  0.02                       ok                                   O VI?
    PKS0329-255  2.420754   -25   40  14.81  0.17  12.63  0.05                       ok                                        
    PKS0329-255  2.328400   -50   90  17.33  0.14  13.46  0.14                       ok                                   Si IV
    PKS0329-255  2.328400   125  190  14.79  0.09  12.36  0.05               nearby H I                                        
    PKS0329-255  2.295336   -20   50  14.80  0.01  12.26  0.07                       ok                                        
    PKS0329-255  2.203667  -100  -20  14.60  0.09  12.42  0.05                       ok                                    O VI
    PKS0329-255  2.203667   -20  100  15.51  0.20  13.29  0.04                       ok                                    O VI
    PKS0329-255  2.161056   -25   45  15.32  0.20  12.61  0.04               nearby H I                             Si IV, O VI
    PKS0329-255  2.158376   -20   75  16.94  0.20  13.00  0.02                       ok                                   Si IV
      Q0453-423  2.521340  -120  -80  13.87  0.26  12.13  0.02                       ok                                        
      Q0453-423  2.521340   -80   20  15.28  0.04  12.55  0.04                       ok                                        
      Q0453-423  2.502779   -90   40  15.96  0.02  13.72  0.01                       ok                             Si IV, O VI
      Q0453-423  2.443510  -160 -130  14.69  0.01  11.76  0.13                       ok                                        
      Q0453-423  2.443510  -113   85  15.27  0.01  13.77  0.01                       ok                             Si IV, O VI
      Q0453-423  2.416323   -25   25  15.03  0.01  12.57  0.01                       ok                                        
      Q0453-423  2.396316   -35   55  14.87  0.03  14.35  0.05                       ok                             Si IV, O VI
      Q0453-423  2.396316    70  180  14.54  0.02  13.87  0.01                       ok                                    O VI
      Q0453-423  2.307164  -300 -130  19.23  0.01  12.52  0.06                       ok                                   Si IV
      Q0453-423  2.307164   -40   30  14.50  0.01  13.38  0.02                       ok                                    O VI
      Q0453-423  2.276390  -200  130  16.17  0.16  14.80  0.02               nearby H I                            Si IV, O VI?
      Q0453-423  2.276390   130  168  13.23  0.13  12.17  0.05                       ok                                        
      Q0453-423  2.229616   -20   20  13.88  0.01  11.96  0.10                       ok                                        
      Q0453-423  2.169417   -35   80  13.69  0.05  12.67  0.02               nearby H I                     Si IV blended, O VI
      Q0453-423  2.003550   -20  125  15.98  0.04  13.19  0.03                       ok                                   Si IV
    HE1347-2457  2.445399   -45   45  15.01  0.01  12.62  0.02               nearby H I                                    O VI
    HE1347-2457  2.369999   -25   65  14.94  0.01  12.95  0.02                       ok                                    O VI
    HE1347-2457  2.328908   -87  115  17.82  0.45  14.27  0.02                       ok                             Si IV, O VI
    HE1347-2457  2.234974  -190 -115  14.66  0.02  12.79  0.03                       ok                                    O VI
    HE1347-2457  2.234974   -70   40  14.77  0.02  13.10  0.04                       ok                                    O VI
    HE1347-2457  2.116209   -55   75  14.29  0.09  13.46  0.06    uncertain, nearby H I                               O VI, N V
      Q0329-385  2.373523  -100   35  15.26  0.01  12.74  0.04                       ok                                    O VI
      Q0329-385  2.363793   -70   20  14.81  0.05  12.55  0.04                       ok                                    O VI
      Q0329-385  2.352006   -25   30  13.11  0.04  13.50  0.08                       ok                                    O VI
      Q0329-385  2.314255   -45   20  13.83  0.04  12.47  0.04               nearby H I                                    O VI
      Q0329-385  2.251407  -305 -270  12.65  0.37  12.26  0.18                       ok                                    O VI
      Q0329-385  2.251407  -270 -210  13.13  0.17  12.17  0.10                       ok                                    O VI
      Q0329-385  2.251407  -210 -160  13.12  0.06  12.28  0.18                       ok                                    O VI
      Q0329-385  2.251407  -120   60  15.58  0.03  14.42  0.03                       ok                             Si IV, O VI
      Q0329-385  2.076430   -20   20  13.69  0.02  13.23  0.02                       ok                               O VI, N V
    HE2217-2818  2.180823   -55   50  16.18  0.12  13.48  0.10               nearby H I                             Si IV, O VI
    HE2217-2818  2.180823    60  125  13.81  0.41  12.63  0.04                uncertain                                    O VI
    HE2217-2818  2.155274   -25   25  13.85  0.04  12.51  0.01                       ok                                    O VI
    HE2217-2818  2.155274    60  120  13.38  0.01  12.26  0.03                       ok                                   O VI?
    HE2217-2818  2.075395   -90  -30  14.95  0.06  12.86  0.06               nearby H I                                    O VI
    HE2217-2818  2.075395   -30   25  14.07  0.07  12.82  0.01                       ok                                    O VI
    HE2217-2818  2.037406   -25   25  15.36  0.03  12.28  0.03                       ok                                   O VI?
    HE2217-2818  2.016533   -90   20  14.84  0.17  12.85  0.09                       ok                                        
     Q0109-3518  2.326893   -20   20  16.02  0.03  11.99  0.06                       ok                                  Si IV?
     Q0109-3518  2.045228  -140 -100  15.23  0.19  12.44  0.04               nearby H I                                        
     Q0109-3518  2.045228   -15  230  15.99  0.10  14.08  0.01                       ok                                   Si IV
     Q0109-3518  2.022622   -25   25  15.09  0.03  12.50  0.05                       ok                                        
    HE1122-1648  2.339255   -15   15  14.26  0.01  11.76  0.04                       ok                                   O VI?
    HE1122-1648  2.215221   -20   20  14.86  0.03  11.98  0.02                       ok                                    O VI
    HE1122-1648  2.206364   -20   20  15.06  0.21  12.13  0.02               nearby H I                                   O VI?
    HE1122-1648  2.101875   -55   30  15.17  0.12  12.66  0.20                       ok                                        
    HE1122-1648  2.080391   -50   20  14.83  0.07  12.29  0.05                       ok                                        
    HE1122-1648  2.064687   -68  125  14.50  0.09  12.95  0.01               nearby H I                                   O VI?
    HE1122-1648  2.033024   -25   25  14.74  0.01  12.12  0.05                       ok                                    O VI
    HE1122-1648  2.030069   -20   20  11.54  0.20  12.42  0.02                       ok                               O VI, N V
    HE1122-1648  2.007159   -40   35  15.47  0.02  13.19  0.03                       ok                                   Si IV
    HE0001-2340  2.186996  -390   35  19.74  0.01  14.27  0.02                       ok                                   Si IV
    HE0001-2340  2.161666   -35   70  15.36  0.18  12.74  0.07                       ok                                    O VI
    HE0001-2340  2.161666   145  180  14.65  0.01  11.89  0.17                       ok                                        
    HE0001-2340  2.056131   -30   30  15.12  0.03  12.59  0.03                       ok                                        
    HE0001-2340  2.032252   -35   45  14.87  0.05  12.85  0.03               nearby H I                                        
      J2233-606  2.112912   -60   60  14.91  0.02  12.83  0.04               nearby H I                                    O VI
      J2233-606  2.077452   -45   15  15.63  0.28  13.24  0.04               nearby H I                                        
      J2233-606  1.942436  -245 -130  13.88  0.10  13.37  0.02                       ok                               O VI, N V
      J2233-606  1.942436   -90   80  16.35  0.06  14.62  0.03                       ok                              Si IV, N V
      J2233-606  1.925956   -60   20  16.96  0.22  13.60  0.01                       ok                              Si IV, N V
      J2233-606  1.867465  -240 -200  13.51  0.02  12.52  0.08                       ok                                        
      J2233-606  1.867465  -100   65  15.52  0.08  14.24  0.01                       ok                        Si IV, O VI, N V
      J2233-606  1.867465    75  340  17.29  0.58  14.18  0.02                       ok                             Si IV, O VI
      J2233-606  1.867465   354  410  15.32  0.07  13.70  0.01                       ok                            Si IV, O VI?
      J2233-606  1.867465   425  560  16.44  0.20  13.46  0.03                       ok                             Si IV, O VI
      J2233-606  1.815613   -75   35  16.14  0.27  13.00  0.05                       ok                                   O VI?
      J2233-606  1.786165   -50  130  15.95  0.16  14.05  0.03                       ok                                   Si IV
      J2233-606  1.731614   -25   25  14.15  0.01  12.64  0.04                       ok                                        
     PKS0237-23  2.108807   -25   25  13.58  0.44  12.00  0.06                       ok                                        
     PKS0237-23  2.042169  -120  -65  16.59  0.08  12.64  0.06                       ok                                   O VI?
     PKS0237-23  2.042169   -25   45  12.80  0.13  13.66  0.01                       ok                        Si IV, O VI, N V
     PKS0237-23  2.038703   -30   30  12.13  0.05  11.98  0.13                       ok                                        
     PKS0237-23  2.036887   -20   20  12.40  0.05  12.12  0.08                       ok                                        
    PKS1448-292  2.166022   -60   60  15.28  0.06  13.46  0.03                       ok                             Si IV, O VI
    PKS1448-292  2.166022   105  200  13.84  0.02  12.50  0.05                       ok                                    O VI
    PKS1448-292  2.109831   -20   35  13.29  0.06  13.16  0.01    uncertain, nearby H I                               O VI, N V
      Q0122-380  2.062558   -15   15  12.62  0.04  12.91  0.01                       ok                               O VI, N V
      Q0122-380  2.034857   -90   35  15.43  0.10  13.09  0.02                       ok                                   Si IV
      Q1101-264  1.838957  -185   85  19.51  0.01  14.22  0.03                       ok                                   Si IV
    HE1341-1090  2.084977  -100  -40  13.93  0.05  12.21  0.04                       ok                                    O VI
    HE1341-1090  2.084977   -25   25  15.12  0.02  12.86  0.01                       ok                                    O VI
    HE1341-1090  2.041427   -25   35  15.76  0.03  13.25  0.04                       ok                                   Si IV


==> table4.dat <==
%% Complete Table 4 "The line parameters of individual CIV systems" for a paper titled
%%     Triple-ionised carbon associated with the low-density neutral hydrogen gas
%%                 at 1.7 < z < 3.3: the intergrated N(HI)-N(CIV) relation
%% by
%% T.-S. Kim, R. F. Carswell, C. Mongradi, A. M. Partl, J. Muecket, P. Barai and
%%   S. Cristiani,
%% accepted to MNRAS
%%
%% 1st column: QSO
%% 2nd column: system redshift
%% 3rd column: ion ID
%% 4th, 5th columns: relative velocity and its error in km/sec
%% 6th, 7th columns: redshift and its error of the identified ion at the relative velocity listed
%%                   in the 3rd column
%% 8th, 9th columns: linewidth and its error in km/sec
%% 10th, 11th columns: logarithmic column density and its error, divided by 1 cm^-2
%%                     saturated CIV is indicated by the log N error of 1.00 (11th column)

      Q0055-269    3.256200   H I      -136.3  11.7  3.254260  0.000039   10.64  4.72   12.04  0.20
      Q0055-269    3.256200   H I       -70.7  17.0  3.255193  0.000057   37.86  3.27   13.73  0.06
      Q0055-269    3.256200   SiIV      -24.6  15.5  3.255850  0.000052   10.61  5.84   11.80  0.18
      Q0055-269    3.256200   C IV      -18.1  13.2  3.255943  0.000044   11.89  2.93   12.87  0.14
      Q0055-269    3.256200   SiIV       -1.0   6.0  3.256186  0.000020    9.71  2.13   12.17  0.08
      Q0055-269    3.256200   C IV        0.0   5.4  3.256200  0.000018    9.52  1.31   13.06  0.09
      Q0055-269    3.256200   H I        15.6   2.4  3.256422  0.000008   39.14  0.92   15.31  0.02
      Q0055-269    3.256200   C IV       29.2  10.2  3.256616  0.000034    9.98  3.27   12.57  0.16
      Q0055-269    3.256200   SiIV       46.2  17.0  3.256858  0.000057   21.98  6.52   11.99  0.10
      Q0055-269    3.256200   C IV       52.0   5.7  3.256940  0.000019   12.99  2.26   12.99  0.07
      Q0055-269    3.256200   C IV       81.9   3.6  3.257366  0.000012    9.65  1.26   12.73  0.04
      Q0055-269    3.256200   H I        92.9   7.2  3.257523  0.000024   18.13  1.65   13.51  0.07
      Q0055-269    3.256200   H I       144.9   5.1  3.258263  0.000017   26.15  2.55   13.14  0.04
 
      Q0055-269    3.248119   H I      -143.7  32.3  3.246077  0.000108   26.92  7.18   12.70  0.20
      Q0055-269    3.248119   H I       -64.3   7.8  3.247206  0.000026   41.16  2.27   14.43  0.02
      Q0055-269    3.248119   H I       -11.1   6.0  3.247961  0.000020   17.67  2.27   13.95  0.08
      Q0055-269    3.248119   C IV        0.0   1.8  3.248119  0.000006    3.98  0.90   12.50  0.04
      Q0055-269    3.248119   C IV       23.1   4.5  3.248447  0.000015    9.83  1.70   12.49  0.05
      Q0055-269    3.248119   H I        61.2   4.5  3.248988  0.000015   44.67  2.20   14.77  0.02
      Q0055-269    3.248119   H I       161.0   2.4  3.250407  0.000008   31.11  0.47   15.26  0.02
      Q0055-269    3.248119   C IV      165.8   9.9  3.250474  0.000033   23.76  3.36   12.67  0.05
 
      Q0055-269    3.190942   H I       -75.3   4.2  3.189887  0.000014   23.11  0.79   14.72  0.03
      Q0055-269    3.190942   C IV      -54.4  63.4  3.190179  0.000212   22.90 10.77   12.82  0.37
      Q0055-269    3.190942   SiIV      -40.5   7.8  3.190374  0.000026    4.99  1.58   12.53  0.17
      Q0055-269    3.190942   C IV      -37.8   1.5  3.190412  0.000005   10.21  0.55   13.76  0.05
      Q0055-269    3.190942   C IV      -32.2   1.5  3.190490  0.000005    3.45  0.62   13.33  0.05
      Q0055-269    3.190942   SiIV      -32.1   2.4  3.190492  0.000008    3.58  0.74   12.93  0.07
      Q0055-269    3.190942   H I       -31.7   3.6  3.190497  0.000012   10.10  1.18   14.58  0.05
      Q0055-269    3.190942   SiIV      -21.9   4.2  3.190635  0.000014    1.88  1.83   11.78  0.12
      Q0055-269    3.190942   SiIV       -5.4   3.3  3.190867  0.000011    2.23  1.22   12.29  0.07
      Q0055-269    3.190942   C IV        0.0   1.2  3.190942  0.000004    8.08  0.29   13.87  0.01
      Q0055-269    3.190942   SiIV        2.6   5.7  3.190979  0.000019    2.82  3.06   11.99  0.19
      Q0055-269    3.190942   C IV       16.7   1.5  3.191176  0.000005    7.52  0.54   13.59  0.03
      Q0055-269    3.190942   SiIV       17.1   0.9  3.191181  0.000003    6.25  0.42   12.78  0.01
      Q0055-269    3.190942   H I        20.4   5.7  3.191228  0.000019   10.60  2.25   14.43  0.09
      Q0055-269    3.190942   SiIV       35.5   2.7  3.191439  0.000009    4.56  1.43   11.99  0.06
      Q0055-269    3.190942   C IV       41.1   1.8  3.191518  0.000006   11.41  0.80   13.67  0.03
      Q0055-269    3.190942   SiIV       45.7   1.5  3.191583  0.000005    0.93  2.38   11.58  0.22
      Q0055-269    3.190942   SiIV       59.9   4.2  3.191781  0.000014   11.32  1.75   12.32  0.05
      Q0055-269    3.190942   C IV       61.1   1.5  3.191798  0.000005    8.06  0.75   13.52  0.05
      Q0055-269    3.190942   H I        67.8  45.1  3.191892  0.000151   90.20  5.43   15.37  0.04
      Q0055-269    3.190942   C IV       79.7   2.4  3.192059  0.000008   11.24  0.62   13.59  0.03
      Q0055-269    3.190942   SiIV       84.8   1.2  3.192130  0.000004    3.55  0.52   12.31  0.03
      Q0055-269    3.190942   C IV      105.3   6.6  3.192418  0.000022    5.09  3.08   12.03  0.17
      Q0055-269    3.190942   C IV      137.3  15.0  3.192866  0.000050   21.53  7.04   12.44  0.10
      Q0055-269    3.190942   H I       154.2  10.5  3.193104  0.000035   36.72  4.51   14.97  0.11
      Q0055-269    3.190942   C IV      188.1  49.0  3.193578  0.000164   14.79 11.65   12.35  0.48
      Q0055-269    3.190942   C IV      218.1  46.6  3.193999  0.000156   14.82 15.85   12.89  0.60
      Q0055-269    3.190942   SiIV      230.4   1.5  3.194172  0.000005    4.83  0.73   12.29  0.04
      Q0055-269    3.190942   C IV      231.2   1.8  3.194182  0.000006    6.83  1.14   13.31  0.17
      Q0055-269    3.190942   H I       245.6   6.6  3.194385  0.000022   22.53  4.57   14.11  0.29
      Q0055-269    3.190942   C IV      249.2   9.9  3.194435  0.000033    9.32  2.66   13.31  0.22
      Q0055-269    3.190942   SiIV      252.0   2.4  3.194474  0.000008    9.05  1.09   12.28  0.04
      Q0055-269    3.190942   C IV      263.8  32.0  3.194639  0.000107   10.59  5.45   12.97  0.45
      Q0055-269    3.190942   H I       267.2 159.1  3.194687  0.000532   34.37 15.88   13.70  0.78
      Q0055-269    3.190942   C IV      289.8   5.4  3.195004  0.000018    7.93  1.88   12.42  0.08
 
      Q0055-269    3.095658   H I       -16.1  87.6  3.095437  0.000293   72.16 11.76   13.36  0.19
      Q0055-269    3.095658   C IV        0.0   3.6  3.095658  0.000012    8.65  1.35   12.85  0.05
      Q0055-269    3.095658   H I         5.5   0.9  3.095734  0.000003   22.27  0.75   15.05  0.07
      Q0055-269    3.095658   H I        99.4  99.0  3.097019  0.000331   30.87 50.28   12.83  0.65
 
      Q0055-269    3.085889   H I       -97.3  17.6  3.084559  0.000059   31.24  7.70   13.97  0.12
      Q0055-269    3.085889   C IV      -13.3  19.7  3.085707  0.000066    7.29  4.59   12.36  0.34
      Q0055-269    3.085889   H I        -6.0   3.3  3.085807  0.000011   35.69  0.62   15.36  0.02
      Q0055-269    3.085889   C IV        0.0   3.9  3.085889  0.000013    6.80  1.21   13.02  0.08
      Q0055-269    3.085889   SiIV        0.6   1.2  3.085897  0.000004    4.91  0.71   11.96  0.04
      Q0055-269    3.085889   C IV       19.7   6.3  3.086158  0.000021    7.32  2.52   12.29  0.10
      Q0055-269    3.085889   SiIV       22.4   5.4  3.086195  0.000018    9.34  2.64   11.64  0.13
 
      Q0055-269    3.038793   H I      -196.1   7.5  3.036144  0.000025   33.73  1.32   14.23  0.03
      Q0055-269    3.038793   C IV     -193.2   8.7  3.036183  0.000029   11.80  2.42   12.25  0.07
      Q0055-269    3.038793   H I      -132.7   5.1  3.037000  0.000017   27.72  1.47   14.51  0.03
      Q0055-269    3.038793   C IV     -116.7  13.8  3.037217  0.000046   24.10  4.45   12.45  0.06
      Q0055-269    3.038793   H I       -31.4  15.2  3.038369  0.000051   44.48  2.20   14.51  0.07
      Q0055-269    3.038793   H I        -1.0   7.8  3.038779  0.000026   22.29  1.94   14.70  0.06
      Q0055-269    3.038793   C IV        0.0   3.0  3.038793  0.000010   14.65  1.25   12.73  0.03
      Q0055-269    3.038793   H I        77.1  36.5  3.039834  0.000122   22.31 16.60   12.34  0.40
 
      Q0055-269    3.004992   H I      -100.8   1.8  3.003642  0.000006   27.56  0.66   13.41  0.01
      Q0055-269    3.004992   C IV        0.0   3.9  3.004992  0.000013   18.96  1.39   12.81  0.03
      Q0055-269    3.004992   H I         1.0   1.2  3.005005  0.000004   28.53  0.44   15.21  0.03
      Q0055-269    3.004992   H I        69.0  51.1  3.005916  0.000171   59.14 16.77   13.61  0.15
      Q0055-269    3.004992   H I       143.9  18.5  3.006919  0.000062   15.33  3.78   13.03  0.23
 
      Q0055-269    2.950571   H I      -189.4  20.6  2.948068  0.000069   34.52  5.85   12.96  0.07
      Q0055-269    2.950571   C IV     -141.4  19.7  2.948703  0.000066   15.35  5.92   12.46  0.17
      Q0055-269    2.950571   C IV     -120.4   6.0  2.948980  0.000020    7.94  3.02   12.57  0.19
      Q0055-269    2.950571   H I      -108.9   4.2  2.949132  0.000014   28.23  1.05   14.88  0.03
      Q0055-269    2.950571   C IV     -103.9   4.5  2.949198  0.000015    7.29  1.97   12.64  0.11
      Q0055-269    2.950571   C IV      -80.3   6.6  2.949510  0.000022   13.13  3.13   12.59  0.09
      Q0055-269    2.950571   C IV      -32.0  14.7  2.950148  0.000049   23.86  5.62   12.89  0.10
      Q0055-269    2.950571   C IV        0.0   1.8  2.950571  0.000006    6.23  1.41   12.76  0.15
      Q0055-269    2.950571   H I         7.3  16.1  2.950668  0.000054   44.12  2.60   15.58  0.03
      Q0055-269    2.950571   C IV       14.6   6.9  2.950764  0.000023   19.12  1.83   13.48  0.05
      Q0055-269    2.950571   C IV       62.6   3.3  2.951398  0.000011   18.87  1.47   13.07  0.03
      Q0055-269    2.950571   SiIV       71.7   5.4  2.951518  0.000018    7.55  2.79   12.29  0.17
      Q0055-269    2.950571   H I        74.9  29.0  2.951561  0.000097   25.13  6.38   14.47  0.23
      Q0055-269    2.950571   SiIV       94.4   5.7  2.951818  0.000019    6.72  2.44   11.89  0.10
      Q0055-269    2.950571   C IV      101.6   3.0  2.951914  0.000010    8.78  1.15   12.56  0.04
      Q0055-269    2.950571   H I       117.5  22.4  2.952124  0.000075   45.43  3.38   14.31  0.08
 
      Q0055-269    2.945250   H I       -71.9  37.1  2.944301  0.000124   17.89  5.20   13.23  0.34
      Q0055-269    2.945250   H I       -10.8   1.5  2.945107  0.000005   23.61  0.40   16.74  0.02
      Q0055-269    2.945250   C IV        0.0   3.6  2.945250  0.000012   19.29  1.26   12.91  0.02
      Q0055-269    2.945250   SiIV        1.7   9.3  2.945272  0.000031   11.13  3.55   11.86  0.11
      Q0055-269    2.945250   H I        54.0  13.8  2.945963  0.000046   13.58  3.24   13.56  0.15
      Q0055-269    2.945250   H I        81.9  14.1  2.946330  0.000047    8.45  6.10   12.23  0.38
      Q0055-269    2.945250   H I       106.8  18.5  2.946659  0.000062   14.45 10.67   12.27  0.29
      Q0055-269    2.945250   H I       142.2  17.3  2.947126  0.000058   18.73  5.96   12.48  0.13
 
      Q0055-269    2.913867   H I       -69.5   7.8  2.912957  0.000026   37.49  1.37   14.45  0.03
      Q0055-269    2.913867   C IV        0.0   6.0  2.913867  0.000020   26.41  2.15   12.82  0.03
      Q0055-269    2.913867   H I        12.8   4.8  2.914035  0.000016   27.07  0.96   15.21  0.03
      Q0055-269    2.913867   H I        78.3  71.5  2.914892  0.000239   23.57 23.63   12.55  0.56
      Q0055-269    2.913867   H I       144.5   2.7  2.915758  0.000009   30.94  1.41   13.75  0.02
 
      Q0055-269    2.895563   H I       -47.7 108.5  2.894941  0.000363   44.27 11.82   14.08  0.43
      Q0055-269    2.895563   H I       -20.9   8.1  2.895291  0.000027   13.13  2.82   14.91  0.13
      Q0055-269    2.895563   H I        -2.4   9.9  2.895532  0.000033   31.39  1.50   15.31  0.07
      Q0055-269    2.895563   C IV        0.0   3.6  2.895563  0.000012   21.10  1.41   12.98  0.02
      Q0055-269    2.895563   H I        48.1 227.2  2.896190  0.000760   54.50 32.43   13.47  0.66
 
      Q0055-269    2.744091   C IV     -103.7  15.2  2.742792  0.000051   17.92  6.71   12.25  0.12
      Q0055-269    2.744091   C IV      -60.4   7.2  2.743335  0.000024   11.59  3.50   12.32  0.09
      Q0055-269    2.744091   H I       -37.0  19.1  2.743628  0.000064   63.78  2.04   14.93  0.09
      Q0055-269    2.744091   C IV      -29.7   4.2  2.743719  0.000014    8.87  1.95   12.49  0.08
      Q0055-269    2.744091   H I       -12.7   6.6  2.743932  0.000022   39.28  2.37   15.27  0.05
      Q0055-269    2.744091   C IV        0.0   4.8  2.744091  0.000016   15.84  2.08   12.79  0.04
 
      Q0055-269    2.705788   H I       -70.9 122.0  2.704909  0.000408  115.39 30.08   13.33  0.15
      Q0055-269    2.705788   H I       -19.8  25.4  2.705542  0.000085   28.04  2.98   14.71  0.17
      Q0055-269    2.705788   C IV        0.0   3.3  2.705788  0.000011   15.53  1.32   12.54  0.03
      Q0055-269    2.705788   H I        17.4  35.0  2.706004  0.000117   29.51  4.23   14.60  0.21
      Q0055-269    2.705788   H I       133.9  28.4  2.707447  0.000095   14.35 10.45   12.39  0.29
 
    PKS2126-158    3.098710   H I       -18.2 123.2  3.098461  0.000412   42.58  9.98   13.79  0.58
    PKS2126-158    3.098710   C IV        0.0   0.9  3.098710  0.000003    5.92  0.40   12.06  0.02
    PKS2126-158    3.098710   H I        10.0   3.6  3.098847  0.000012   31.91  1.01   14.83  0.05
    PKS2126-158    3.098710   H I       103.4   4.2  3.100127  0.000014   19.70  1.56   12.41  0.03
 
    PKS2126-158    3.027856   H I       -32.5  58.3  3.027418  0.000195   42.59  6.74   12.96  0.23
    PKS2126-158    3.027856   H I        -2.7   0.6  3.027819  0.000002   27.49  0.34   14.09  0.02
    PKS2126-158    3.027856   C IV        0.0   5.7  3.027856  0.000019   21.94  1.95   12.32  0.03
    PKS2126-158    3.027856   H I       137.3   1.5  3.029706  0.000005   32.98  0.57   12.95  0.01
 
    PKS2126-158    3.009507   H I      -101.1  53.2  3.008151  0.000178   33.38  5.40   13.46  0.29
    PKS2126-158    3.009507   H I       -78.1   3.6  3.008460  0.000012   23.76  1.78   13.82  0.13
    PKS2126-158    3.009507   H I        -4.7   2.1  3.009444  0.000007   44.71  1.90   14.56  0.01
    PKS2126-158    3.009507   C IV        0.0   3.0  3.009507  0.000010   17.02  1.17   12.18  0.02
    PKS2126-158    3.009507   H I        60.3   2.4  3.010316  0.000008   15.70  1.08   13.38  0.07
    PKS2126-158    3.009507   H I        92.4  36.5  3.010746  0.000122   43.57 17.93   13.27  0.20
 
    PKS2126-158    2.998269   H I      -115.5  86.1  2.996724  0.000288   43.22 17.02   12.50  0.29
    PKS2126-158    2.998269   H I       -59.2   5.4  2.997477  0.000018   29.44  1.36   13.97  0.04
    PKS2126-158    2.998269   C IV      -26.0  20.3  2.997921  0.000068   21.39  7.75   12.09  0.15
    PKS2126-158    2.998269   C IV        0.0   4.2  2.998269  0.000014   10.97  1.68   12.12  0.12
    PKS2126-158    2.998269   H I         0.3   3.3  2.998273  0.000011   26.83  0.76   15.13  0.02
    PKS2126-158    2.998269   H I        36.3  93.6  2.998755  0.000313   32.66 13.12   13.77  0.53
    PKS2126-158    2.998269   H I       102.6  60.4  2.999641  0.000202   39.73 12.33   12.81  0.24
 
    PKS2126-158    2.973018   H I      -145.4  11.7  2.971086  0.000039   20.61  5.47   12.11  0.21
    PKS2126-158    2.973018   H I       -82.7  36.2  2.971919  0.000121   56.38 24.36   12.43  0.16
    PKS2126-158    2.973018   H I       -34.3  15.2  2.972562  0.000051   20.17  2.79   13.14  0.18
    PKS2126-158    2.973018   H I        -0.4   1.8  2.973013  0.000006   23.74  0.36   14.37  0.01
    PKS2126-158    2.973018   C IV        0.0   1.8  2.973018  0.000006    8.02  0.77   12.10  0.03
    PKS2126-158    2.973018   H I        51.9  93.0  2.973708  0.000311   46.25 19.19   12.22  0.27
 
    PKS2126-158    2.967661   H I       -79.5  19.4  2.966606  0.000065   65.23  2.16   14.32  0.05
    PKS2126-158    2.967661   SiIV      -66.7   4.8  2.966776  0.000016    6.98  2.21   11.41  0.11
    PKS2126-158    2.967661   H I       -63.8   1.5  2.966815  0.000005   18.25  0.18   16.66  0.01
    PKS2126-158    2.967661   C IV      -39.4   9.3  2.967138  0.000031   23.01  1.86   12.88  0.06
    PKS2126-158    2.967661   C IV      -27.1   1.2  2.967301  0.000004    4.22  0.95   12.13  0.08
    PKS2126-158    2.967661   H I       -12.2   1.5  2.967499  0.000005   26.71  0.64   17.01  0.01
    PKS2126-158    2.967661   SiIV       -9.2   1.5  2.967539  0.000005   12.81  0.52   12.49  0.02
    PKS2126-158    2.967661   C IV        0.0   3.0  2.967661  0.000010   20.13  1.52   13.12  0.04
    PKS2126-158    2.967661   SiIV       14.9   5.1  2.967859  0.000017    9.19  2.36   11.70  0.10
    PKS2126-158    2.967661   C IV       34.4  18.8  2.968117  0.000063   18.45  4.18   12.26  0.16
    PKS2126-158    2.967661   SiIV       37.8   4.8  2.968162  0.000016    7.72  2.27   11.54  0.11
    PKS2126-158    2.967661   H I        43.7   1.2  2.968241  0.000004   18.69  0.16   16.63  0.01
    PKS2126-158    2.967661   H I       102.3   2.7  2.969019  0.000009   23.07  0.51   13.96  0.02
 
    PKS2126-158    2.963382   H I       -71.1 197.9  2.962439  0.000662   72.46 22.88   13.24  0.45
    PKS2126-158    2.963382   H I       -60.1  11.4  2.962585  0.000038   25.33  1.45   14.22  0.09
    PKS2126-158    2.963382   SiIV      -57.9   3.3  2.962615  0.000011    6.81  1.46   11.31  0.06
    PKS2126-158    2.963382   C IV      -57.3   2.4  2.962623  0.000008   14.44  0.97   12.38  0.02
    PKS2126-158    2.963382   H I       -20.0   0.0  2.963117  0.000000   20.89  0.42   15.84  0.01
    PKS2126-158    2.963382   SiIV      -19.2   1.8  2.963127  0.000006   10.58  0.61   12.16  0.02
    PKS2126-158    2.963382   C IV      -18.2   3.9  2.963141  0.000013   11.70  0.96   12.78  0.05
    PKS2126-158    2.963382   SiIV        0.0   1.2  2.963382  0.000004    7.14  0.48   12.11  0.02
    PKS2126-158    2.963382   C IV        0.0   2.4  2.963382  0.000008    9.64  1.04   12.75  0.06
    PKS2126-158    2.963382   H I        15.2   0.0  2.963584  0.000000   20.24  1.10   15.29  0.02
    PKS2126-158    2.963382   SiIV       23.2   2.4  2.963690  0.000008    7.99  1.12   11.57  0.04
    PKS2126-158    2.963382   C IV       23.4   1.2  2.963692  0.000004   10.68  0.43   12.81  0.01
    PKS2126-158    2.963382   H I        51.0  25.4  2.964058  0.000085   16.56  5.48   13.71  0.41
    PKS2126-158    2.963382   H I        70.5 104.1  2.964317  0.000348   26.15 12.78   13.10  0.68
 
    PKS2126-158    2.955503   H I      -117.1 131.3  2.953954  0.000439   38.99 28.80   11.94  0.46
    PKS2126-158    2.955503   H I       -74.9  19.1  2.954512  0.000064   21.58 10.26   12.14  0.37
    PKS2126-158    2.955503   H I        -4.7   0.6  2.955441  0.000002   28.09  0.19   15.11  0.01
    PKS2126-158    2.955503   C IV        0.0   1.5  2.955503  0.000005    9.90  0.56   12.29  0.02
    PKS2126-158    2.955503   H I        55.0  16.1  2.956230  0.000054   23.01  5.63   12.77  0.20
    PKS2126-158    2.955503   H I       103.4  46.9  2.956871  0.000157   37.26 25.67   12.38  0.35
 
    PKS2126-158    2.924289   H I      -104.7  14.1  2.922915  0.000047   18.27  5.76   11.97  0.11
    PKS2126-158    2.924289   C IV        0.0   3.3  2.924289  0.000011   12.27  1.22   12.09  0.03
    PKS2126-158    2.924289   H I         0.5   1.5  2.924296  0.000005   33.22  0.31   14.63  0.01
    PKS2126-158    2.924289   H I        62.7   6.3  2.925112  0.000021   26.17  1.45   13.41  0.04
    PKS2126-158    2.924289   H I       134.6   6.0  2.926056  0.000020   27.59  2.00   13.07  0.04
 
    PKS2126-158    2.914304   H I      -145.1   3.9  2.912405  0.000013   23.78  1.30   14.61  0.03
    PKS2126-158    2.914304   H I       -99.0  80.7  2.913008  0.000270   35.86 23.47   13.36  0.40
    PKS2126-158    2.914304   C IV      -27.9   3.6  2.913939  0.000012    8.14  2.04   12.08  0.13
    PKS2126-158    2.914304   H I       -11.4   1.2  2.914155  0.000004   29.73  0.35   15.08  0.01
    PKS2126-158    2.914304   C IV        0.0   6.9  2.914304  0.000023   26.66  2.16   12.76  0.03
    PKS2126-158    2.914304   H I        81.2  15.8  2.915367  0.000053   67.59  7.61   13.35  0.05
 
    PKS2126-158    2.907289   H I      -129.9   1.5  2.905591  0.000005   12.23  0.58   12.56  0.02
    PKS2126-158    2.907289   C IV      -83.5   6.0  2.906198  0.000020   15.75  2.38   12.17  0.05
    PKS2126-158    2.907289   C IV      -44.6   9.6  2.906706  0.000032   13.06  2.44   12.60  0.11
    PKS2126-158    2.907289   SiIV      -40.9   7.5  2.906754  0.000025   11.58  1.25   12.21  0.11
    PKS2126-158    2.907289   C IV      -22.7   3.0  2.906992  0.000010   11.23  1.54   13.06  0.08
    PKS2126-158    2.907289   SiIV      -21.0   3.0  2.907015  0.000010   12.78  1.76   12.56  0.07
    PKS2126-158    2.907289   H I       -16.6   0.3  2.907072  0.000001   37.49  0.15   16.36  0.01
    PKS2126-158    2.907289   SiIV       -2.6   0.9  2.907255  0.000003    6.34  0.42   12.27  0.05
    PKS2126-158    2.907289   C IV        0.0  12.3  2.907289  0.000041   11.88  2.99   13.20  0.31
    PKS2126-158    2.907289   C IV       16.0  41.9  2.907498  0.000140   13.78  7.18   12.93  0.55
    PKS2126-158    2.907289   SiIV       17.5   1.5  2.907518  0.000005   12.73  0.58   12.21  0.02
    PKS2126-158    2.907289   C IV       46.3  27.5  2.907894  0.000092   13.30  6.92   11.92  0.29
    PKS2126-158    2.907289   H I        83.4   3.0  2.908379  0.000010   23.61  0.45   13.90  0.02
 
    PKS2126-158    2.819396   H I      -129.2  21.5  2.817745  0.000072   38.45  4.41   13.06  0.08
    PKS2126-158    2.819396   C IV     -107.2   2.1  2.818027  0.000007    8.92  0.90   12.17  0.03
    PKS2126-158    2.819396   H I       -98.0   4.8  2.818144  0.000016   18.07  2.59   12.82  0.14
    PKS2126-158    2.819396   SiIV      -55.5   0.6  2.818687  0.000002    4.95  0.31   11.73  0.01
    PKS2126-158    2.819396   C IV      -54.8   1.2  2.818696  0.000004    4.60  0.83   12.26  0.08
    PKS2126-158    2.819396   H I       -48.6   2.1  2.818775  0.000007   24.19  0.77   14.05  0.01
    PKS2126-158    2.819396   C IV      -44.1  24.5  2.818833  0.000082   20.24  5.68   12.43  0.08
    PKS2126-158    2.819396   C IV      -17.2   8.4  2.819176  0.000028    9.74  3.15   12.52  0.22
    PKS2126-158    2.819396   C IV        0.0   2.4  2.819396  0.000008    9.07  1.43   12.94  0.07
    PKS2126-158    2.819396   SiIV        1.4   1.8  2.819414  0.000006   11.25  0.82   11.81  0.02
    PKS2126-158    2.819396   C IV       12.2   2.1  2.819552  0.000007    2.04  1.98   12.03  0.17
    PKS2126-158    2.819396   C IV       27.7   1.2  2.819750  0.000004   13.83  0.42   13.04  0.01
    PKS2126-158    2.819396   SiIV       28.7   2.1  2.819763  0.000007   10.56  0.80   11.75  0.03
    PKS2126-158    2.819396   H I        34.0   0.9  2.819830  0.000003   28.75  0.28   15.94  0.02
    PKS2126-158    2.819396   H I       123.2   2.1  2.820970  0.000007   23.75  1.20   13.27  0.02
 
    PKS2126-158    2.775441   H I       -68.1  42.8  2.774581  0.000143   31.04 10.08   13.48  0.47
    PKS2126-158    2.775441   C IV        0.0   1.5  2.775441  0.000005    7.41  0.94   12.67  0.07
    PKS2126-158    2.775441   SiIV        2.1   3.3  2.775468  0.000011   10.14  1.43   11.83  0.04
    PKS2126-158    2.775441   C IV       13.5   5.1  2.775611  0.000017   21.01  1.01   13.04  0.04
    PKS2126-158    2.775441   H I        18.4   2.4  2.775673  0.000008   34.35  0.66   16.38  0.04
    PKS2126-158    2.775441   SiIV       24.5   2.4  2.775750  0.000008    4.81  1.20   11.50  0.07
    PKS2126-158    2.775441   C IV       61.6   1.5  2.776219  0.000005   11.40  0.64   12.55  0.02
    PKS2126-158    2.775441   H I        72.7 210.5  2.776359  0.000704   89.44 25.01   14.33  0.33
 
    PKS2126-158    2.769072   H I      -341.8  34.4  2.764763  0.000115   93.28 13.18   13.67  0.14
    PKS2126-158    2.769072   H I      -270.9   2.7  2.765657  0.000009   19.07  0.37   16.43  0.05
    PKS2126-158    2.769072   SiIV     -248.7   1.5  2.765937  0.000005    3.55  0.87   11.33  0.04
    PKS2126-158    2.769072   C IV     -248.1   6.9  2.765945  0.000023   11.98  2.68   11.83  0.08
    PKS2126-158    2.769072   C IV     -190.0   1.2  2.766677  0.000004   14.76  0.50   12.70  0.01
    PKS2126-158    2.769072   SiIV     -168.0   3.6  2.766954  0.000012   17.82  1.46   11.91  0.03
    PKS2126-158    2.769072   H I      -152.7   8.7  2.767147  0.000029   49.73  2.96   16.67  0.04
    PKS2126-158    2.769072   SiIV     -141.8   1.8  2.767285  0.000006    6.14  0.93   11.64  0.05
    PKS2126-158    2.769072   C IV     -123.0   0.3  2.767521  0.000001    7.52  0.17   13.14  0.01
    PKS2126-158    2.769072   SiIV     -123.0   0.3  2.767521  0.000001    7.20  0.17   12.73  0.01
    PKS2126-158    2.769072   SiIV     -101.5   0.9  2.767792  0.000003   16.93  0.89   12.85  0.02
    PKS2126-158    2.769072   C IV      -97.6   3.3  2.767842  0.000011   40.85  0.78   13.78  0.01
    PKS2126-158    2.769072   SiIV      -71.1   1.5  2.768176  0.000005   11.17  0.77   12.63  0.04
    PKS2126-158    2.769072   C IV      -71.0   6.3  2.768177  0.000021    7.00  1.53   12.88  0.27
    PKS2126-158    2.769072   C IV      -52.3   1.8  2.768413  0.000006    7.79  1.70   13.48  0.31
    PKS2126-158    2.769072   SiIV      -51.9   0.3  2.768418  0.000001    5.26  0.30   13.18  0.06
    PKS2126-158    2.769072   SiIV      -43.0   5.7  2.768530  0.000019   10.53  1.45   13.09  0.09
    PKS2126-158    2.769072   C IV      -36.9  31.4  2.768607  0.000105   17.89 19.48   13.59  0.54
    PKS2126-158    2.769072   H I       -33.9   5.1  2.768645  0.000017   21.80  2.44   18.43  0.47
    PKS2126-158    2.769072   C IV      -20.5   2.4  2.768814  0.000008    9.26  2.24   13.43  0.37
    PKS2126-158    2.769072   SiIV      -18.8   2.4  2.768835  0.000008   10.22  1.08   13.04  0.15
    PKS2126-158    2.769072   SiIV       -0.5   1.5  2.769066  0.000005    5.97  2.01   12.22  0.40
    PKS2126-158    2.769072   C IV        0.0   1.5  2.769072  0.000005    4.29  0.85   13.68  0.07
    PKS2126-158    2.769072   SiIV        5.6  51.1  2.769142  0.000171   23.49  5.34   12.95  0.23
    PKS2126-158    2.769072   C IV        9.4   3.0  2.769191  0.000010   16.98  0.58   14.30  0.03
    PKS2126-158    2.769072   SiIV       29.5   3.0  2.769444  0.000010    9.90  1.03   12.47  0.13
    PKS2126-158    2.769072   H I        47.0   5.4  2.769665  0.000018   15.58  1.38   16.43  0.10
    PKS2126-158    2.769072   C IV       48.3   6.6  2.769681  0.000022   14.29  2.86   12.54  0.09
    PKS2126-158    2.769072   C IV       76.7   0.9  2.770039  0.000003    9.02  0.47   12.77  0.02
    PKS2126-158    2.769072   C IV      103.0   0.9  2.770371  0.000003   11.64  0.49   12.86  0.02
    PKS2126-158    2.769072   H I       151.8  14.1  2.770985  0.000047   46.48  3.66   16.31  0.04
    PKS2126-158    2.769072   C IV      166.8  15.0  2.771174  0.000050   44.51  3.35   13.35  0.05
    PKS2126-158    2.769072   C IV      179.6   5.7  2.771336  0.000019   15.48  1.88   12.96  0.09
    PKS2126-158    2.769072   SiIV      181.0   0.6  2.771354  0.000002   14.73  0.25   12.47  0.01
    PKS2126-158    2.769072   C IV      199.4   3.6  2.771585  0.000012   10.26  1.30   12.73  0.13
    PKS2126-158    2.769072   H I       218.8  51.4  2.771830  0.000172   30.59  5.36   15.03  0.47
    PKS2126-158    2.769072   SiIV      230.3   2.4  2.771975  0.000008    8.73  0.93   11.53  0.03
    PKS2126-158    2.769072   C IV      230.7   0.9  2.771980  0.000003   10.02  0.55   12.89  0.04
 
    PKS2126-158    2.727849   H I      -116.4   0.9  2.726398  0.000003   33.13  0.34   13.65  0.00
    PKS2126-158    2.727849   C IV      -21.6   4.2  2.727580  0.000014    8.99  1.30   12.39  0.06
    PKS2126-158    2.727849   SiIV       -1.8   1.2  2.727826  0.000004    3.99  0.50   12.05  0.10
    PKS2126-158    2.727849   C IV        0.0   1.8  2.727849  0.000006    9.47  0.83   13.16  0.04
    PKS2126-158    2.727849   SiIV        7.1   6.0  2.727937  0.000020    7.90  1.69   12.03  0.11
    PKS2126-158    2.727849   H I        10.8   1.5  2.727984  0.000005   31.76  0.46   16.07  0.23
    PKS2126-158    2.727849   C IV       13.0   3.0  2.728011  0.000010    5.16  1.12   12.48  0.15
    PKS2126-158    2.727849   SiIV       31.4   0.9  2.728240  0.000003    6.94  0.63   11.74  0.02
    PKS2126-158    2.727849   C IV       32.3   0.6  2.728252  0.000002   10.35  0.30   12.99  0.01
    PKS2126-158    2.727849   H I        97.2   3.6  2.729061  0.000012   28.73  0.72   14.00  0.02
 
    PKS2126-158    2.722792   H I      -138.1   2.7  2.721073  0.000009   31.08  0.90   14.07  0.01
    PKS2126-158    2.722792   H I       -73.8   5.1  2.721873  0.000017   28.68  1.32   13.96  0.03
    PKS2126-158    2.722792   H I        -3.1   1.8  2.722754  0.000006   29.53  0.59   15.08  0.01
    PKS2126-158    2.722792   C IV        0.0   2.1  2.722792  0.000007   14.06  0.87   12.37  0.02
    PKS2126-158    2.722792   H I        76.8   1.5  2.723748  0.000005   25.38  0.33   14.22  0.01
 
    PKS2126-158    2.678957   H I      -116.6   6.0  2.677522  0.000020   41.98  2.58   13.12  0.02
    PKS2126-158    2.678957   C IV      -42.0   9.0  2.678440  0.000030   11.14  3.48   12.19  0.12
    PKS2126-158    2.678957   C IV      -12.4   4.2  2.678804  0.000014   11.09  0.81   13.71  0.06
    PKS2126-158    2.678957   C IV        0.0   1.5  2.678957  0.000005    6.31  0.60   13.85  0.05
    PKS2126-158    2.678957   SiIV        0.2   0.6  2.678960  0.000002    2.79  0.42   12.21  0.02
    PKS2126-158    2.678957   H I         2.0   2.7  2.678981  0.000009   23.38  0.54   14.02  0.02
    PKS2126-158    2.678957   C IV       12.4  12.0  2.679110  0.000040   11.03  2.30   12.93  0.16
    PKS2126-158    2.678957   H I       104.6   3.9  2.680244  0.000013   51.82  0.76   14.98  0.01
    PKS2126-158    2.678957   H I       141.8   5.1  2.680702  0.000017   22.65  1.08   14.53  0.04
 
    PKS2126-158    2.557370   H I       -45.4  34.1  2.556830  0.000114   62.71 10.45   13.95  0.08
    PKS2126-158    2.557370   C IV        0.0   3.0  2.557370  0.000010    9.69  1.36   12.09  0.04
    PKS2126-158    2.557370   H I        25.9   2.1  2.557678  0.000007   30.18  1.10   14.49  0.02
 
    PKS2126-158    2.553709   H I        -4.6 250.0  2.553654  0.000836   79.40 35.62   13.27  0.55
    PKS2126-158    2.553709   C IV        0.0   0.9  2.553709  0.000003    8.13  0.32   13.01  0.01
    PKS2126-158    2.553709   H I         4.0   2.7  2.553757  0.000009   24.65  1.20   13.89  0.05
    PKS2126-158    2.553709   C IV       14.1   1.8  2.553876  0.000006    5.11  0.83   12.41  0.06
    PKS2126-158    2.553709   C IV       65.9  11.1  2.554492  0.000037   31.46  4.88   12.25  0.05
    PKS2126-158    2.553709   H I        82.4   4.5  2.554688  0.000015   27.65  0.88   15.03  0.03
    PKS2126-158    2.553709   H I       135.1  22.7  2.555315  0.000076   15.58  5.94   13.22  0.31
    PKS2126-158    2.553709   C IV      149.1   2.1  2.555481  0.000007    7.62  1.04   12.10  0.04
 
    PKS2126-158    2.485462   H I       -25.0  18.8  2.485171  0.000063   20.55  3.56   13.95  0.28
    PKS2126-158    2.485462   C IV        0.0   0.6  2.485462  0.000002   11.56  0.33   12.53  0.01
    PKS2126-158    2.485462   H I        20.0  24.2  2.485695  0.000081   35.53  6.15   14.47  0.11
    PKS2126-158    2.485462   C IV       43.0   1.8  2.485963  0.000006   11.46  0.81   12.12  0.02
    PKS2126-158    2.485462   H I        88.2  15.2  2.486490  0.000051   21.04  3.12   13.10  0.16
    PKS2126-158    2.485462   H I       142.5   3.9  2.487123  0.000013    7.95  1.76   12.28  0.07
 
    PKS2126-158    2.459580   H I       -76.3  14.7  2.458697  0.000049   30.42  1.91   14.69  0.09
    PKS2126-158    2.459580   C IV      -56.9   1.5  2.458922  0.000005    8.98  0.65   11.93  0.02
    PKS2126-158    2.459580   H I       -35.8  11.1  2.459166  0.000037   17.32  4.49   14.64  0.14
    PKS2126-158    2.459580   C IV      -15.6   6.6  2.459400  0.000022    7.13  1.55   11.93  0.19
    PKS2126-158    2.459580   C IV        0.0   0.6  2.459580  0.000002   10.09  0.31   13.27  0.01
    PKS2126-158    2.459580   H I         3.1  17.6  2.459616  0.000059   31.37  3.14   14.39  0.10
    PKS2126-158    2.459580   C IV       20.6   0.6  2.459818  0.000002    8.89  0.17   12.96  0.01
    PKS2126-158    2.459580   H I        70.4   8.4  2.460394  0.000028   19.96  4.16   12.82  0.14
    PKS2126-158    2.459580   H I       126.3   1.2  2.461041  0.000004   34.58  0.51   14.04  0.01
 
    HS1425+6099    3.095395   H I      -124.8   5.1  3.093685  0.000017   16.99  1.83   12.81  0.10
    HS1425+6099    3.095395   H I       -57.1  10.5  3.094613  0.000035   35.25  1.42   14.34  0.05
    HS1425+6099    3.095395   C IV      -11.8  18.8  3.095233  0.000063   20.29  3.53   12.65  0.12
    HS1425+6099    3.095395   C IV        0.0   0.9  3.095395  0.000003    5.95  0.59   12.80  0.06
    HS1425+6099    3.095395   SiIV        0.6   0.9  3.095403  0.000003    4.04  0.38   12.02  0.02
    HS1425+6099    3.095395   H I         2.3   2.1  3.095426  0.000007   25.37  1.11   15.15  0.05
    HS1425+6099    3.095395   C IV       20.4   6.9  3.095674  0.000023    4.15  3.86   11.72  0.32
    HS1425+6099    3.095395   H I        27.3 182.1  3.095769  0.000609   44.70 24.75   14.07  0.67
    HS1425+6099    3.095395   C IV       36.1   3.0  3.095890  0.000010    8.51  1.19   12.36  0.04
    HS1425+6099    3.095395   H I       121.3  29.3  3.097057  0.000098   39.42  7.95   13.20  0.14
 
    HS1425+6099    3.067011   C IV      -29.2  52.9  3.066614  0.000177   26.63 13.65   12.42  0.26
    HS1425+6099    3.067011   H I       -18.4  10.2  3.066761  0.000034   53.45  0.91   14.09  0.04
    HS1425+6099    3.067011   SiIV       -5.6   7.2  3.066935  0.000024    7.97  1.76   11.88  0.11
    HS1425+6099    3.067011   H I        -0.7   0.6  3.067001  0.000002   23.04  0.23   16.11  0.03
    HS1425+6099    3.067011   C IV        0.0   2.4  3.067011  0.000008   12.94  1.06   13.01  0.06
    HS1425+6099    3.067011   SiIV        6.8   1.8  3.067104  0.000006    5.43  0.53   12.23  0.05
    HS1425+6099    3.067011   H I        72.9   8.1  3.068002  0.000027    8.73  3.78   11.86  0.34
    HS1425+6099    3.067011   H I        96.2  18.2  3.068319  0.000061   21.09  5.66   12.11  0.14
 
    HS1425+6099    3.055958   H I      -124.0  27.5  3.054276  0.000092   32.22  6.16   12.46  0.12
    HS1425+6099    3.055958   H I       -73.0   1.5  3.054968  0.000005   24.41  0.57   13.82  0.01
    HS1425+6099    3.055958   C IV      -38.2  37.1  3.055440  0.000124   26.33  9.23   12.41  0.19
    HS1425+6099    3.055958   H I       -33.7   4.8  3.055501  0.000016   16.54  1.31   13.58  0.07
    HS1425+6099    3.055958   C IV        0.0  17.9  3.055958  0.000060   20.12  4.39   12.47  0.16
    HS1425+6099    3.055958   H I        11.1   1.5  3.056108  0.000005   28.77  0.34   14.77  0.01
    HS1425+6099    3.055958   H I        85.1   9.6  3.057113  0.000032   25.91  5.08   12.52  0.11
    HS1425+6099    3.055958   H I       148.8   5.7  3.057977  0.000019   37.96  4.72   12.96  0.05
 
    HS1425+6099    3.024674   H I      -110.5  19.4  3.023186  0.000065   54.45  4.49   13.17  0.05
    HS1425+6099    3.024674   H I       -28.9  12.6  3.024285  0.000042   36.19  1.66   14.38  0.06
    HS1425+6099    3.024674   C IV        0.0   9.3  3.024674  0.000031   13.57  2.56   12.15  0.05
    HS1425+6099    3.024674   H I         4.4   3.0  3.024733  0.000010   22.16  1.06   14.77  0.04
    HS1425+6099    3.024674   H I        43.3  12.3  3.025257  0.000041   32.36  2.06   14.38  0.06
    HS1425+6099    3.024674   H I       107.4  17.3  3.026119  0.000058   22.89  3.18   12.54  0.13
 
    HS1425+6099    2.964048   C IV      -48.3   2.1  2.963408  0.000007   22.26  0.80   12.83  0.01
    HS1425+6099    2.964048   H I       -37.1  62.5  2.963556  0.000209   36.84  5.39   14.52  0.35
    HS1425+6099    2.964048   C IV        0.0   0.6  2.964048  0.000002   11.14  0.21   13.03  0.01
    HS1425+6099    2.964048   SiIV        2.0   2.1  2.964074  0.000007    8.30  0.97   12.00  0.03
    HS1425+6099    2.964048   H I         2.6   8.7  2.964082  0.000029   32.94  1.29   15.49  0.05
    HS1425+6099    2.964048   H I        51.1  54.1  2.964726  0.000181   46.59  5.45   13.80  0.21
 
    HS1425+6099    2.950668   H I      -247.4  51.7  2.947399  0.000173   34.15 31.85   13.49  0.52
    HS1425+6099    2.950668   C IV     -214.6   4.8  2.947832  0.000016   13.81  1.39   12.71  0.05
    HS1425+6099    2.950668   C IV     -190.3   5.1  2.948153  0.000017   11.91  1.52   12.59  0.06
    HS1425+6099    2.950668   H I      -185.3   3.3  2.948219  0.000011   30.98  0.90   15.11  0.02
    HS1425+6099    2.950668   H I      -112.1  34.4  2.949187  0.000115   21.33 11.35   13.10  0.41
    HS1425+6099    2.950668   H I       -73.5  49.6  2.949697  0.000166   22.38 16.75   13.48  0.59
    HS1425+6099    2.950668   C IV      -48.7  10.5  2.950025  0.000035   18.61  2.85   12.60  0.07
    HS1425+6099    2.950668   C IV      -19.0   3.3  2.950417  0.000011   12.38  1.29   13.11  0.06
    HS1425+6099    2.950668   SiIV      -18.8   1.8  2.950420  0.000006    5.31  0.77   11.80  0.05
    HS1425+6099    2.950668   H I        -7.3   3.3  2.950571  0.000011   30.53  1.74   15.85  0.09
    HS1425+6099    2.950668   SiIV       -1.0   3.9  2.950655  0.000013    9.49  1.67   11.78  0.05
    HS1425+6099    2.950668   C IV        0.0   2.7  2.950668  0.000009   10.71  0.53   13.15  0.04
    HS1425+6099    2.950668   H I        68.0   6.3  2.951566  0.000021   20.95  1.03   13.86  0.06
    HS1425+6099    2.950668   H I       138.5  67.9  2.952498  0.000227   96.61135.43   12.86  0.58
 
    HS1425+6099    2.829686   SiIV     -364.0   9.6  2.825024  0.000032   13.68  3.74   11.39  0.09
    HS1425+6099    2.829686   C IV     -351.5  14.1  2.825184  0.000047   18.92  4.26   12.30  0.10
    HS1425+6099    2.829686   C IV     -328.8   2.7  2.825474  0.000009    7.21  0.33   13.72  0.09
    HS1425+6099    2.829686   SiIV     -325.6   0.6  2.825516  0.000002    7.69  0.23   12.54  0.01
    HS1425+6099    2.829686   C IV     -319.5  11.4  2.825594  0.000038    8.33  1.85   13.27  0.25
    HS1425+6099    2.829686   SiIV     -307.5   1.5  2.825747  0.000005    5.76  0.69   12.29  0.09
    HS1425+6099    2.829686   SiIV     -291.3   1.5  2.825955  0.000005   12.18  1.35   12.90  0.05
    HS1425+6099    2.829686   C IV     -290.3   1.8  2.825968  0.000006   19.73  1.36   13.59  0.03
    HS1425+6099    2.829686   SiIV     -268.4   3.3  2.826248  0.000011   11.39  1.42   12.64  0.07
    HS1425+6099    2.829686   C IV     -267.6   2.7  2.826258  0.000009    8.52  1.14   12.90  0.12
    HS1425+6099    2.829686   C IV     -250.0   2.7  2.826484  0.000009   11.68  2.23   13.08  0.19
    HS1425+6099    2.829686   SiIV     -247.6   1.8  2.826515  0.000006    7.35  1.13   12.35  0.15
    HS1425+6099    2.829686   SiIV     -228.7   2.1  2.826757  0.000007   18.76  2.38   13.15  0.09
    HS1425+6099    2.829686   C IV     -228.1   5.4  2.826765  0.000018   21.19  2.08   13.66  0.05
    HS1425+6099    2.829686   H I      -198.5   4.5  2.827143  0.000015   60.15  0.47   20.35  0.00
    HS1425+6099    2.829686   SiIV     -190.1   8.4  2.827251  0.000028    8.76  3.37   12.28  0.28
    HS1425+6099    2.829686   SiIV     -188.2  71.2  2.827276  0.000238   33.08 11.08   12.55  0.35
    HS1425+6099    2.829686   C IV     -187.9   2.1  2.827279  0.000007   18.42  0.48   13.48  0.02
    HS1425+6099    2.829686   SiIV     -181.9   1.5  2.827356  0.000005    2.96  1.74   11.90  0.29
    HS1425+6099    2.829686   SiIV     -138.6   5.7  2.827911  0.000019    6.21  2.05   11.80  0.13
    HS1425+6099    2.829686   C IV     -137.8   1.2  2.827921  0.000004   16.51  0.50   12.93  0.01
    HS1425+6099    2.829686   SiIV     -128.4   6.6  2.828042  0.000022    3.50  2.30   11.43  0.25
    HS1425+6099    2.829686   SiIV      -72.0  18.2  2.828764  0.000061   37.24  9.46   12.02  0.09
    HS1425+6099    2.829686   C IV      -46.8  22.1  2.829087  0.000074   49.74  5.21   13.28  0.07
    HS1425+6099    2.829686   SiIV      -32.9   7.8  2.829264  0.000026    7.97  2.11   12.11  0.14
    HS1425+6099    2.829686   C IV      -31.2   1.2  2.829287  0.000004    9.57  0.62   12.83  0.05
    HS1425+6099    2.829686   SiIV      -24.5   0.9  2.829372  0.000003    2.59  0.84   12.13  0.11
    HS1425+6099    2.829686   C IV        0.0   0.3  2.829686  0.000001   14.14  0.11   14.21  0.01
    HS1425+6099    2.829686   SiIV        0.9   0.0  2.829698  0.000000   11.64  0.06   13.60  0.00
    HS1425+6099    2.829686   SiIV       34.5   1.2  2.830128  0.000004    9.73  0.57   12.37  0.02
    HS1425+6099    2.829686   C IV       38.8   2.1  2.830183  0.000007   17.70  0.91   13.55  0.03
    HS1425+6099    2.829686   C IV       54.7   0.6  2.830386  0.000002    3.43  0.34   13.13  0.04
    HS1425+6099    2.829686   SiIV       56.3   0.3  2.830407  0.000001    2.37  0.24   12.71  0.02
    HS1425+6099    2.829686   H I        58.6  38.6  2.830437  0.000129   55.23  6.01   15.35  0.12
    HS1425+6099    2.829686   C IV       68.2   1.8  2.830560  0.000006   12.42  0.77   13.89  0.07
    HS1425+6099    2.829686   SiIV       70.7   0.6  2.830591  0.000002    6.50  0.29   13.11  0.03
    HS1425+6099    2.829686   SiIV       70.9   1.5  2.830594  0.000005   15.33  0.34   13.24  0.03
    HS1425+6099    2.829686   C IV       83.9  45.4  2.830760  0.000152   15.56  5.35   12.91  0.53
    HS1425+6099    2.829686   C IV      213.2   7.2  2.832417  0.000024   13.34  2.81   11.99  0.07
    HS1425+6099    2.829686   C IV      258.2   4.2  2.832993  0.000014   13.35  1.66   12.24  0.04
 
    HS1425+6099    2.772729   C IV     -288.6   3.6  2.769087  0.000012   11.85  1.03   12.49  0.04
    HS1425+6099    2.772729   SiIV     -270.1   1.5  2.769321  0.000005    6.22  0.76   11.69  0.04
    HS1425+6099    2.772729   C IV     -259.0  10.8  2.769461  0.000036   14.91  5.30   12.46  0.16
    HS1425+6099    2.772729   C IV     -237.6   4.8  2.769731  0.000016   10.58  2.07   12.54  0.21
    HS1425+6099    2.772729   SiIV     -235.5   0.3  2.769758  0.000001    5.22  0.15   12.61  0.01
    HS1425+6099    2.772729   H I      -221.5   1.5  2.769934  0.000005   36.35  0.23   19.45  0.00
    HS1425+6099    2.772729   SiIV     -219.6   1.5  2.769958  0.000005   12.70  0.46   12.63  0.02
    HS1425+6099    2.772729   C IV     -219.4  15.8  2.769961  0.000053   22.32  3.14   12.79  0.10
    HS1425+6099    2.772729   SiIV     -133.7   1.2  2.771042  0.000004    6.09  0.50   11.91  0.02
    HS1425+6099    2.772729   C IV     -133.0   3.3  2.771051  0.000011   10.32  1.33   12.05  0.04
    HS1425+6099    2.772729   H I       -51.6   2.4  2.772078  0.000008   22.91  1.37   15.16  0.09
    HS1425+6099    2.772729   SiIV       -1.9   1.5  2.772705  0.000005    4.17  0.73   11.78  0.04
    HS1425+6099    2.772729   C IV        0.0   0.3  2.772729  0.000001    8.16  0.06   14.71  1.00 
    HS1425+6099    2.772729   H I         4.9   4.2  2.772791  0.000014   12.44  0.90   13.36  0.05
    HS1425+6099    2.772729   SiIV        9.2   2.1  2.772845  0.000007    2.93  1.22   11.57  0.06
 
    HS1425+6099    2.726259   H I      -103.5   4.8  2.724969  0.000016   20.75  0.74   13.63  0.04
    HS1425+6099    2.726259   C IV      -18.2  29.3  2.726032  0.000098   23.85  4.91   12.46  0.19
    HS1425+6099    2.726259   H I       -16.9   1.8  2.726049  0.000006   33.63  2.31   15.90  0.21
    HS1425+6099    2.726259   SiIV       -1.4   3.3  2.726242  0.000011   11.26  1.30   11.68  0.04
    HS1425+6099    2.726259   C IV        0.0   2.1  2.726259  0.000007   12.12  1.73   12.54  0.15
    HS1425+6099    2.726259   H I        73.6   3.6  2.727176  0.000012   20.54  0.91   13.74  0.03
    HS1425+6099    2.726259   H I       120.4  23.3  2.727760  0.000078   21.25  7.25   12.12  0.18
 
    HS1425+6099    2.702277   H I       -97.6  64.9  2.701069  0.000217   70.43 59.42   12.80  0.36
    HS1425+6099    2.702277   H I       -26.7  10.8  2.701946  0.000036   24.37  1.54   14.16  0.08
    HS1425+6099    2.702277   C IV        0.0   9.9  2.702277  0.000033   31.84  3.87   12.34  0.04
    HS1425+6099    2.702277   H I        14.4  10.8  2.702455  0.000036   24.34  1.46   14.42  0.09
    HS1425+6099    2.702277   H I        68.2  10.8  2.703121  0.000036   38.62  2.17   13.38  0.04
 
     Q0636+6801    3.017185   H I       -49.6   4.5  3.016519  0.000015   44.27  1.25   13.41  0.01
     Q0636+6801    3.017185   C IV        0.0   0.9  3.017185  0.000003    4.49  0.67   12.98  0.08
     Q0636+6801    3.017185   H I         2.5  30.5  3.017219  0.000102   17.10  3.87   13.20  0.37
     Q0636+6801    3.017185   SiIV        6.0   4.2  3.017265  0.000014   10.69  1.56   11.89  0.05
     Q0636+6801    3.017185   C IV       10.4   2.1  3.017325  0.000007   11.81  0.40   13.53  0.02
     Q0636+6801    3.017185   H I        46.8   4.2  3.017814  0.000014   24.46  1.33   15.04  0.06
     Q0636+6801    3.017185   C IV      105.6   7.2  3.018604  0.000024   14.65  2.66   12.29  0.06
     Q0636+6801    3.017185   H I       112.2   4.2  3.018693  0.000014   23.86  1.33   14.02  0.06
     Q0636+6801    3.017185   H I       129.9  48.7  3.018930  0.000163   56.82  5.88   13.79  0.14
 
     Q0636+6801    3.013425   H I       -27.9 166.2  3.013050  0.000556   66.78 17.95   13.90  0.42
     Q0636+6801    3.013425   C IV        0.0   2.4  3.013425  0.000008   15.69  0.86   13.07  0.02
     Q0636+6801    3.013425   SiIV        3.1   5.4  3.013466  0.000018   11.74  2.01   11.73  0.06
     Q0636+6801    3.013425   H I         6.1   2.1  3.013507  0.000007   32.11  1.33   15.68  0.10
     Q0636+6801    3.013425   C IV       35.3   8.7  3.013899  0.000029   15.14  3.11   12.47  0.08
     Q0636+6801    3.013425   H I        73.2  15.8  3.014407  0.000053   54.32  1.77   14.21  0.06
 
     Q0636+6801    3.010072   H I      -144.9   3.9  3.008128  0.000013   13.84  1.67   12.22  0.05
     Q0636+6801    3.010072   H I        -4.3   6.3  3.010015  0.000021   20.86  0.97   14.35  0.05
     Q0636+6801    3.010072   C IV        0.0   3.6  3.010072  0.000012   14.41  1.29   12.70  0.03
     Q0636+6801    3.010072   H I        21.4   1.2  3.010359  0.000004   43.10  0.23   14.48  0.01
 
     Q0636+6801    2.904612   C IV     -180.9   3.6  2.902249  0.000012    7.74  1.52   12.13  0.08
     Q0636+6801    2.904612   SiIV     -148.9   3.0  2.902668  0.000010   12.23  0.60   12.73  0.04
     Q0636+6801    2.904612   C IV     -139.5   2.1  2.902790  0.000007   24.10  0.66   13.76  0.01
     Q0636+6801    2.904612   SiIV     -130.3   3.0  2.902910  0.000010   12.26  1.28   12.63  0.07
     Q0636+6801    2.904612   SiIV     -103.7   0.9  2.903258  0.000003    7.92  0.89   12.28  0.07
     Q0636+6801    2.904612   C IV     -102.3   3.3  2.903276  0.000011   16.53  1.56   13.46  0.06
     Q0636+6801    2.904612   SiIV      -94.9   5.4  2.903373  0.000018   20.76  1.46   12.64  0.04
     Q0636+6801    2.904612   C IV      -78.0   7.2  2.903594  0.000024   12.67  3.17   12.88  0.18
     Q0636+6801    2.904612   H I       -55.9   0.6  2.903882  0.000002   50.72  0.11   18.49  0.01
     Q0636+6801    2.904612   SiIV      -55.0   0.6  2.903894  0.000002    6.31  0.30   12.52  0.02
     Q0636+6801    2.904612   C IV      -54.1   1.5  2.903905  0.000005   10.18  0.87   13.11  0.04
     Q0636+6801    2.904612   C IV      -26.3   0.9  2.904269  0.000003   13.27  0.42   13.83  0.01
     Q0636+6801    2.904612   SiIV      -24.4   3.9  2.904293  0.000013   10.17  0.93   13.69  0.15
     Q0636+6801    2.904612   SiIV       -4.6  28.1  2.904552  0.000094   17.41  5.80   13.66  0.13
     Q0636+6801    2.904612   C IV        0.0   0.9  2.904612  0.000003   12.68  0.32   13.92  0.02
     Q0636+6801    2.904612   SiIV        5.5   1.8  2.904684  0.000006    6.46  0.88   13.30  0.14
     Q0636+6801    2.904612   C IV       21.2  11.7  2.904889  0.000039   36.67  2.13   13.68  0.04
     Q0636+6801    2.904612   SiIV       30.3  36.5  2.905008  0.000122   36.27  6.05   13.13  0.12
     Q0636+6801    2.904612   SiIV       40.6   0.6  2.905142  0.000002    3.89  0.32   12.79  0.03
     Q0636+6801    2.904612   C IV       40.7   0.6  2.905144  0.000002    4.51  0.43   12.68  0.03
     Q0636+6801    2.904612   SiIV       52.0  10.5  2.905291  0.000035    8.34  3.83   12.05  0.27
 
     Q0636+6801    2.891851   C IV      -90.6   9.3  2.890672  0.000031   38.72  4.36   12.71  0.05
     Q0636+6801    2.891851   H I       -77.8   4.5  2.890838  0.000015   35.92  0.72   15.01  0.04
     Q0636+6801    2.891851   C IV      -41.3   1.5  2.891313  0.000005   10.54  0.72   12.64  0.03
     Q0636+6801    2.891851   C IV        0.0   0.6  2.891851  0.000002    6.36  0.37   12.85  0.02
     Q0636+6801    2.891851   C IV        5.2   2.4  2.891919  0.000008   26.63  0.97   13.13  0.01
     Q0636+6801    2.891851   H I        47.4 114.2  2.892468  0.000382   45.67 15.59   14.85  0.45
     Q0636+6801    2.891851   H I        93.9  49.6  2.893073  0.000166   34.29  5.21   15.09  0.34
     Q0636+6801    2.891851   C IV       97.7   2.4  2.893123  0.000008   12.54  1.03   12.43  0.03
     Q0636+6801    2.891851   C IV      158.0   3.9  2.893908  0.000013    3.60  2.29   11.64  0.11
     Q0636+6801    2.891851   H I       192.7   1.8  2.894359  0.000006   27.41  0.95   13.63  0.01
 
     Q0636+6801    2.868775   C IV     -106.8   7.2  2.867393  0.000024   15.08  2.87   12.28  0.07
     Q0636+6801    2.868775   H I       -92.3  14.7  2.867581  0.000049   25.66  1.12   14.41  0.13
     Q0636+6801    2.868775   C IV      -67.7   2.4  2.867899  0.000008   10.49  0.89   12.61  0.03
     Q0636+6801    2.868775   C IV      -29.4   6.6  2.868394  0.000022   10.76  2.75   12.14  0.08
     Q0636+6801    2.868775   H I       -15.5  10.8  2.868575  0.000036   29.83  0.98   16.04  0.09
     Q0636+6801    2.868775   C IV        0.0   1.5  2.868775  0.000005   10.18  0.60   12.79  0.02
     Q0636+6801    2.868775   SiIV        1.8  20.6  2.868798  0.000069    5.93  6.25   11.49  0.09
     Q0636+6801    2.868775   H I        98.2   1.2  2.870045  0.000004   27.56  0.43   13.46  0.01
 
      Q0420-388    2.962004   H I      -149.6   8.1  2.960022  0.000027   62.17  3.05   13.13  0.01
      Q0420-388    2.962004   H I       -44.7  85.8  2.961412  0.000287   28.49  6.93   13.56  0.76
      Q0420-388    2.962004   C IV      -17.4   6.6  2.961773  0.000022    6.33  3.56   11.74  0.16
      Q0420-388    2.962004   H I       -16.9   6.6  2.961780  0.000022   29.05  0.63   14.78  0.05
      Q0420-388    2.962004   C IV        0.0   3.3  2.962004  0.000011    7.13  1.43   12.09  0.06
      Q0420-388    2.962004   H I        58.8   8.1  2.962783  0.000027   20.16  5.35   12.38  0.29
      Q0420-388    2.962004   H I       109.3   6.0  2.963452  0.000020   44.50  7.95   13.27  0.08
 
      Q0420-388    2.951874   H I      -110.4  81.9  2.950415  0.000274   51.98 14.22   12.63  0.23
      Q0420-388    2.951874   H I      -102.0  17.9  2.950526  0.000060   23.87  2.55   14.10  0.20
      Q0420-388    2.951874   H I       -68.4   5.1  2.950970  0.000017   25.06  2.27   14.63  0.06
      Q0420-388    2.951874   C IV      -58.8  11.4  2.951097  0.000038   19.26  3.81   12.15  0.08
      Q0420-388    2.951874   C IV      -28.8   4.2  2.951493  0.000014   11.55  2.11   12.19  0.10
      Q0420-388    2.951874   H I       -13.2   3.3  2.951700  0.000011   35.21  0.90   15.09  0.01
      Q0420-388    2.951874   C IV        0.0   2.7  2.951874  0.000009   15.84  0.98   12.60  0.02
      Q0420-388    2.951874   H I        59.4   4.2  2.952659  0.000014   22.02  1.24   14.28  0.08
      Q0420-388    2.951874   H I        86.4  13.8  2.953016  0.000046   29.91  1.68   14.28  0.08
 
      Q0420-388    2.916958   H I      -149.8  18.8  2.914995  0.000063   44.19  5.91   13.19  0.07
      Q0420-388    2.916958   H I      -108.7   1.5  2.915534  0.000005   21.54  0.49   13.93  0.04
      Q0420-388    2.916958   H I       -81.8  38.3  2.915887  0.000128   30.64  6.15   13.22  0.20
      Q0420-388    2.916958   C IV      -34.6   6.3  2.916505  0.000021   11.53  2.55   11.87  0.07
      Q0420-388    2.916958   H I        -1.8   0.3  2.916934  0.000001   22.45  0.08   14.41  0.00
      Q0420-388    2.916958   C IV        0.0   3.6  2.916958  0.000012   11.20  1.51   12.09  0.04
      Q0420-388    2.916958   H I        90.3   0.9  2.918141  0.000003   24.21  0.34   13.11  0.01
 
      Q0420-388    2.849601   H I      -133.0   4.8  2.847888  0.000016    2.59  3.90   11.38  0.21
      Q0420-388    2.849601   H I       -82.3  99.3  2.848541  0.000332   40.08 24.40   12.66  0.41
      Q0420-388    2.849601   H I       -41.9  16.4  2.849061  0.000055   23.44  4.42   13.21  0.25
      Q0420-388    2.849601   C IV      -28.5  11.1  2.849234  0.000037   14.48  3.49   12.16  0.11
      Q0420-388    2.849601   H I        -3.3   3.9  2.849559  0.000013   29.72  0.84   14.19  0.02
      Q0420-388    2.849601   C IV        0.0   4.2  2.849601  0.000014   14.10  1.41   12.57  0.04
      Q0420-388    2.849601   H I        57.4   4.2  2.850340  0.000014   17.50  1.43   12.66  0.04
 
      Q0420-388    2.823539   H I      -132.5  10.5  2.821845  0.000035   27.77  2.03   13.94  0.11
      Q0420-388    2.823539   C IV      -83.8   3.6  2.822467  0.000012    5.67  1.13   12.34  0.14
      Q0420-388    2.823539   SiIV      -77.8   2.7  2.822544  0.000009   10.20  1.16   11.85  0.04
      Q0420-388    2.823539   H I       -74.7   1.5  2.822584  0.000005   32.66  1.06   15.26  0.01
      Q0420-388    2.823539   C IV      -68.9   2.4  2.822658  0.000008   10.36  1.27   12.92  0.05
      Q0420-388    2.823539   C IV      -40.7   1.5  2.823019  0.000005   11.40  1.13   12.83  0.03
      Q0420-388    2.823539   SiIV      -40.5   7.2  2.823021  0.000024    2.11  9.75   10.81  0.20
      Q0420-388    2.823539   C IV      -17.0   7.8  2.823321  0.000026    7.54  4.16   12.09  0.21
      Q0420-388    2.823539   C IV        0.0   0.6  2.823539  0.000002    7.62  0.23   13.39  0.01
      Q0420-388    2.823539   SiIV        0.2   0.3  2.823542  0.000001    5.39  0.13   12.60  0.01
      Q0420-388    2.823539   H I         2.3   1.5  2.823568  0.000005   29.87  0.82   15.08  0.01
      Q0420-388    2.823539   C IV       21.4   0.6  2.823813  0.000002    6.98  0.30   12.86  0.01
      Q0420-388    2.823539   SiIV       22.2   0.6  2.823823  0.000002    4.61  0.23   12.32  0.01
      Q0420-388    2.823539   C IV       53.0   0.6  2.824217  0.000002    6.61  0.28   12.71  0.01
      Q0420-388    2.823539   H I        55.3   3.0  2.824246  0.000010   16.80  1.03   13.87  0.04
      Q0420-388    2.823539   SiIV       57.7   7.2  2.824277  0.000024   17.53  3.05   11.84  0.06
      Q0420-388    2.823539   H I        87.8   8.1  2.824662  0.000027   15.54  3.45   12.74  0.14
      Q0420-388    2.823539   H I       127.0   6.3  2.825163  0.000021   22.88  3.39   13.04  0.09
 
      Q0420-388    2.809986   H I      -147.4   1.8  2.808108  0.000006   23.20  0.57   13.99  0.02
      Q0420-388    2.809986   H I       -96.8   0.9  2.808752  0.000003   18.59  0.33   13.57  0.01
      Q0420-388    2.809986   H I        -1.4   0.3  2.809968  0.000001   29.76  0.14   15.24  0.01
      Q0420-388    2.809986   C IV        0.0   0.9  2.809986  0.000003    8.91  0.41   12.65  0.01
      Q0420-388    2.809986   H I        73.0   1.8  2.810916  0.000006   16.85  0.62   13.04  0.02
 
      Q0420-388    2.686484   H I       -52.2 126.5  2.685841  0.000423   46.59 19.14   12.85  0.44
      Q0420-388    2.686484   H I        -1.9   1.5  2.686461  0.000005   27.92  0.50   15.11  0.01
      Q0420-388    2.686484   C IV        0.0   4.2  2.686484  0.000014   12.88  1.77   12.11  0.04
      Q0420-388    2.686484   H I        50.7 106.7  2.687109  0.000357   41.14 36.18   13.30  0.53
      Q0420-388    2.686484   H I       119.5   2.7  2.687957  0.000009   24.81  0.90   14.20  0.04
 
      Q0420-388    2.674407   H I       -57.8  23.6  2.673697  0.000079   27.44  3.96   13.18  0.16
      Q0420-388    2.674407   H I        -1.3   1.5  2.674391  0.000005   34.31  0.74   14.68  0.01
      Q0420-388    2.674407   C IV        0.0   4.5  2.674407  0.000015   12.40  2.05   12.13  0.05
      Q0420-388    2.674407   H I        70.1  31.1  2.675269  0.000104   47.86  7.99   13.47  0.11
 
    HE0940-1050    2.937750   H I      -145.8   3.3  2.935830  0.000011   40.22  1.25   13.23  0.01
    HE0940-1050    2.937750   C IV      -47.9   6.6  2.937119  0.000022   28.31  3.03   12.52  0.04
    HE0940-1050    2.937750   H I       -38.3   4.8  2.937245  0.000016   47.09  0.70   14.20  0.02
    HE0940-1050    2.937750   H I        -1.8   0.9  2.937726  0.000003   25.91  0.25   14.64  0.01
    HE0940-1050    2.937750   C IV        0.0   0.9  2.937750  0.000003   11.54  0.41   12.76  0.01
    HE0940-1050    2.937750   H I       122.2  29.9  2.939359  0.000100   18.97  5.59   12.20  0.30
    HE0940-1050    2.937750   C IV      143.6   0.9  2.939641  0.000003    4.74  0.43   12.36  0.02
    HE0940-1050    2.937750   C IV      176.2   5.1  2.940071  0.000017   14.88  2.38   12.22  0.07
    HE0940-1050    2.937750   H I       179.2   0.6  2.940110  0.000002   29.66  0.56   14.65  0.01
    HE0940-1050    2.937750   C IV      205.6   3.9  2.940458  0.000013    8.82  1.65   12.05  0.07
    HE0940-1050    2.937750   H I       242.7  24.8  2.940946  0.000083   18.54  6.15   12.12  0.23
 
    HE0940-1050    2.930781   H I       -56.2  39.5  2.930042  0.000132   31.76  5.41   13.28  0.21
    HE0940-1050    2.930781   H I       -15.0  17.6  2.930584  0.000059   25.35  3.23   14.20  0.18
    HE0940-1050    2.930781   C IV        0.0   6.3  2.930781  0.000021   10.28  1.73   12.29  0.09
    HE0940-1050    2.930781   H I        14.1   7.5  2.930967  0.000025   26.35  0.84   14.67  0.06
    HE0940-1050    2.930781   C IV       20.1  10.2  2.931045  0.000034   10.93  3.14   12.13  0.13
    HE0940-1050    2.930781   H I        77.2  13.2  2.931796  0.000044   17.96  4.26   12.31  0.11
    HE0940-1050    2.930781   H I       112.6   8.1  2.932261  0.000027   13.34  3.96   12.24  0.15
    HE0940-1050    2.930781   H I       146.6  12.3  2.932708  0.000041   20.57  6.18   12.34  0.11
 
    HE0940-1050    2.917106   H I      -129.5   2.1  2.915410  0.000007   21.38  0.75   14.17  0.02
    HE0940-1050    2.917106   H I       -33.7  26.9  2.916665  0.000090   67.44  3.26   14.67  0.07
    HE0940-1050    2.917106   C IV      -23.7   3.6  2.916795  0.000012   19.01  0.84   13.12  0.03
    HE0940-1050    2.917106   H I       -18.4  39.5  2.916865  0.000132   21.54  2.50   17.04  0.47
    HE0940-1050    2.917106   SiIV      -15.0   6.0  2.916910  0.000020   15.35  1.14   12.63  0.05
    HE0940-1050    2.917106   H I        -3.9  12.0  2.917055  0.000040   19.10  1.00   17.32  0.25
    HE0940-1050    2.917106   SiIV       -1.0   1.2  2.917093  0.000004    7.21  0.80   12.40  0.09
    HE0940-1050    2.917106   C IV        0.0   1.5  2.917106  0.000005   12.14  0.39   13.07  0.03
    HE0940-1050    2.917106   H I        54.5   7.8  2.917820  0.000026   27.24  1.18   14.86  0.04
 
    HE0940-1050    2.883533   H I       -38.4  27.2  2.883034  0.000091   38.67  3.41   13.54  0.12
    HE0940-1050    2.883533   H I        -2.2   1.2  2.883504  0.000004   26.63  0.23   14.63  0.01
    HE0940-1050    2.883533   C IV        0.0   2.7  2.883533  0.000009   11.54  1.01   12.29  0.03
    HE0940-1050    2.883533   H I       106.9   4.5  2.884922  0.000015   47.53  1.82   12.98  0.01
 
    HE0940-1050    2.860889   H I       -89.8   2.1  2.859729  0.000007   38.00  0.48   14.32  0.01
    HE0940-1050    2.860889   C IV      -16.9  13.5  2.860671  0.000045    9.05  3.12   12.21  0.24
    HE0940-1050    2.860889   SiIV       -2.2   2.4  2.860861  0.000008   12.35  0.92   12.06  0.03
    HE0940-1050    2.860889   H I        -1.5   0.3  2.860870  0.000001   24.70  0.17   16.51  0.02
    HE0940-1050    2.860889   C IV        0.0   6.3  2.860889  0.000021   10.69  1.49   12.69  0.08
    HE0940-1050    2.860889   H I        63.7  13.8  2.861711  0.000046   52.29  4.13   14.07  0.05
 
    HE0940-1050    2.834545   H I      -139.1   3.3  2.832761  0.000011   21.11  0.69   15.39  0.04
    HE0940-1050    2.834545   C IV     -134.9   3.3  2.832815  0.000011   12.18  1.17   12.63  0.04
    HE0940-1050    2.834545   C IV      -95.9   3.9  2.833315  0.000013   19.39  1.65   12.80  0.03
    HE0940-1050    2.834545   H I       -88.5   6.6  2.833410  0.000022   39.80  1.62   15.87  0.03
    HE0940-1050    2.834545   C IV      -44.7   0.9  2.833972  0.000003   13.73  0.32   13.27  0.01
    HE0940-1050    2.834545   SiIV      -40.7  10.2  2.834023  0.000034   23.02  0.00   11.91  0.07
    HE0940-1050    2.834545   SiIV       -0.3   0.3  2.834541  0.000001    9.06  0.12   13.14  0.00
    HE0940-1050    2.834545   C IV        0.0   0.6  2.834545  0.000002   12.45  0.17   14.01  0.01
    HE0940-1050    2.834545   H I         2.1   3.3  2.834572  0.000011   36.13  0.63   16.57  0.03
    HE0940-1050    2.834545   C IV       20.3   1.2  2.834805  0.000004    5.42  0.59   13.34  0.08
    HE0940-1050    2.834545   SiIV       20.7   0.9  2.834810  0.000003    5.44  0.32   12.72  0.04
    HE0940-1050    2.834545   C IV       32.5   3.3  2.834962  0.000011   10.82  2.24   13.49  0.22
    HE0940-1050    2.834545   SiIV       33.6   3.0  2.834976  0.000010   10.42  0.78   12.71  0.04
    HE0940-1050    2.834545   C IV       46.6  46.3  2.835142  0.000155   17.56  6.21   13.11  0.42
    HE0940-1050    2.834545   H I        96.5  78.3  2.835782  0.000262   35.64 12.70   12.89  0.34
 
    HE0940-1050    2.828026   H I      -401.7   6.3  2.822883  0.000021   29.65  1.92   14.86  0.03
    HE0940-1050    2.828026   H I      -335.0  12.6  2.823737  0.000042   27.08  2.99   15.41  0.07
    HE0940-1050    2.828026   SiIV     -333.5   4.2  2.823756  0.000014   10.32  1.86   11.58  0.05
    HE0940-1050    2.828026   C IV     -323.9  37.1  2.823879  0.000124   32.93  7.55   12.88  0.16
    HE0940-1050    2.828026   C IV     -317.7   3.6  2.823959  0.000012    4.80  2.75   12.02  0.27
    HE0940-1050    2.828026   SiIV     -311.2   2.7  2.824042  0.000009    2.88  1.91   11.29  0.09
    HE0940-1050    2.828026   SiIV     -292.1   0.9  2.824286  0.000003    9.21  0.39   12.31  0.01
    HE0940-1050    2.828026   H I      -292.0   7.5  2.824288  0.000025   22.56  2.00   15.48  0.06
    HE0940-1050    2.828026   C IV     -291.2   1.5  2.824298  0.000005   11.26  0.86   13.10  0.07
    HE0940-1050    2.828026   C IV     -249.8  11.7  2.824828  0.000039   16.92  3.96   12.66  0.11
    HE0940-1050    2.828026   H I      -229.2   9.3  2.825092  0.000031   40.59  6.03   15.01  0.06
    HE0940-1050    2.828026   C IV     -225.0   3.0  2.825146  0.000010   10.73  1.66   12.87  0.09
    HE0940-1050    2.828026   SiIV     -224.2   6.3  2.825155  0.000021   24.24  2.38   11.92  0.04
    HE0940-1050    2.828026   C IV     -205.0   8.7  2.825401  0.000029    9.11  2.51   12.32  0.14
    HE0940-1050    2.828026   C IV     -162.6   4.5  2.825944  0.000015   14.15  1.80   12.39  0.04
    HE0940-1050    2.828026   H I      -155.0  46.3  2.826041  0.000155   38.80 10.88   14.21  0.20
    HE0940-1050    2.828026   H I      -116.8   1.2  2.826531  0.000004   18.35  0.88   14.59  0.04
    HE0940-1050    2.828026   C IV     -114.8   0.3  2.826556  0.000001    6.28  0.24   13.16  0.02
    HE0940-1050    2.828026   SiIV     -114.7   0.9  2.826558  0.000003    6.12  0.51   12.03  0.03
    HE0940-1050    2.828026   C IV     -110.3   6.3  2.826614  0.000021   21.30  2.74   12.68  0.06
    HE0940-1050    2.828026   SiIV      -84.0  31.4  2.826950  0.000105   33.49 11.83   11.82  0.14
    HE0940-1050    2.828026   SiIV      -52.5   0.9  2.827354  0.000003    8.47  0.60   12.17  0.04
    HE0940-1050    2.828026   C IV      -48.2   2.4  2.827409  0.000008   13.62  0.97   12.89  0.03
    HE0940-1050    2.828026   H I       -40.8   9.6  2.827504  0.000032   28.40  1.62   15.31  0.06
    HE0940-1050    2.828026   C IV      -25.3   1.2  2.827702  0.000004    7.63  0.58   12.96  0.04
    HE0940-1050    2.828026   SiIV      -23.0   1.2  2.827731  0.000004    5.21  0.56   12.03  0.04
    HE0940-1050    2.828026   SiIV       -2.7   5.1  2.827992  0.000017    8.94  1.66   12.53  0.08
    HE0940-1050    2.828026   C IV        0.0   0.9  2.828026  0.000003   15.11  0.61   13.63  0.01
    HE0940-1050    2.828026   SiIV        6.2   0.6  2.828106  0.000002    2.78  0.79   12.33  0.10
    HE0940-1050    2.828026   H I        17.2   5.4  2.828246  0.000018   29.60  2.77   16.19  0.03
    HE0940-1050    2.828026   SiIV       22.7   0.6  2.828316  0.000002    8.27  0.22   12.71  0.01
    HE0940-1050    2.828026   C IV       25.5   3.3  2.828352  0.000011    8.64  1.66   13.01  0.23
    HE0940-1050    2.828026   C IV       45.8  12.6  2.828612  0.000042   17.41 21.46   12.91  0.53
    HE0940-1050    2.828026   SiIV       57.3   5.7  2.828759  0.000019   17.52  0.95   12.40  0.05
    HE0940-1050    2.828026   C IV       67.2   5.1  2.828886  0.000017    9.14  1.87   12.87  0.28
    HE0940-1050    2.828026   SiIV       67.9   0.6  2.828895  0.000002    7.34  0.45   12.45  0.04
    HE0940-1050    2.828026   H I        68.3   3.9  2.828900  0.000013   17.62  0.84   15.79  0.04
    HE0940-1050    2.828026   C IV       94.1  10.5  2.829231  0.000035   18.38  3.65   12.38  0.08
    HE0940-1050    2.828026   H I        98.7  52.0  2.829289  0.000174   27.33  8.64   14.05  0.34
 
    HE0940-1050    2.810905   H I       -46.7   7.8  2.810310  0.000026   25.25  1.12   13.92  0.06
    HE0940-1050    2.810905   H I        -1.6   1.8  2.810885  0.000006   28.75  0.51   14.81  0.01
    HE0940-1050    2.810905   C IV        0.0   2.4  2.810905  0.000008   12.17  0.88   12.43  0.03
    HE0940-1050    2.810905   H I         4.2  46.0  2.810959  0.000154  141.40  6.39   13.71  0.06
    HE0940-1050    2.810905   H I        80.8  39.5  2.811935  0.000132   37.23 17.31   13.22  0.26
    HE0940-1050    2.810905   H I       118.6   3.3  2.812417  0.000011   19.96  1.62   13.41  0.11
    HE0940-1050    2.810905   H I       148.7  15.0  2.812800  0.000050   50.90  3.25   13.79  0.06
 
    HE0940-1050    2.667573   H I      -102.5   7.2  2.666316  0.000024   32.52  6.69   13.48  0.09
    HE0940-1050    2.667573   C IV      -35.4   4.2  2.667139  0.000014   10.99  1.41   12.38  0.08
    HE0940-1050    2.667573   SiIV      -12.1  32.3  2.667425  0.000108   17.62  6.10   12.01  0.28
    HE0940-1050    2.667573   H I        -3.9   0.3  2.667525  0.000001   32.49  0.29   16.29  0.03
    HE0940-1050    2.667573   C IV        0.0   2.4  2.667573  0.000008   21.22  0.88   13.57  0.02
    HE0940-1050    2.667573   SiIV        3.6   0.9  2.667617  0.000003    9.30  0.59   12.65  0.06
    HE0940-1050    2.667573   C IV        5.5   1.8  2.667641  0.000006    4.14  1.36   12.31  0.13
    HE0940-1050    2.667573   SiIV       26.3   1.8  2.667896  0.000006    8.37  0.78   12.02  0.03
    HE0940-1050    2.667573   C IV       29.7   1.2  2.667937  0.000004   11.02  0.37   13.26  0.03
    HE0940-1050    2.667573   H I        83.8   4.8  2.668601  0.000016    5.41  3.38   12.32  0.26
    HE0940-1050    2.667573   H I       114.9   1.2  2.668982  0.000004   27.85  0.35   14.24  0.01
 
    HE0940-1050    2.657957   H I       -95.1   4.5  2.656793  0.000015   52.85  5.82   13.79  0.04
    HE0940-1050    2.657957   C IV       -5.2   3.3  2.657893  0.000011   13.36  0.53   13.21  0.05
    HE0940-1050    2.657957   SiIV       -0.5   0.9  2.657951  0.000003    6.55  0.38   12.04  0.01
    HE0940-1050    2.657957   C IV        0.0   1.2  2.657957  0.000004    5.78  0.87   12.90  0.10
    HE0940-1050    2.657957   H I         0.5   0.6  2.657963  0.000002   30.65  0.36   15.35  0.01
    HE0940-1050    2.657957   H I        58.0   8.7  2.658666  0.000029   19.32  2.22   13.38  0.10
    HE0940-1050    2.657957   H I       103.2   4.2  2.659219  0.000014   28.11  1.17   13.24  0.02
 
    HE0940-1050    2.643164   H I       -88.8  16.4  2.642082  0.000055   16.05  5.69   12.48  0.27
    HE0940-1050    2.643164   C IV      -29.0   4.8  2.642811  0.000016   18.03  1.82   12.56  0.04
    HE0940-1050    2.643164   H I       -15.8  28.4  2.642972  0.000095   36.55  4.30   14.58  0.13
    HE0940-1050    2.643164   C IV        0.0   1.8  2.643164  0.000006    9.77  0.79   12.92  0.04
    HE0940-1050    2.643164   C IV       16.1   7.8  2.643360  0.000026    7.57  2.78   12.14  0.20
    HE0940-1050    2.643164   H I        37.6  23.3  2.643622  0.000078   26.90  6.05   14.47  0.17
    HE0940-1050    2.643164   C IV       46.3   3.3  2.643728  0.000011   15.47  1.55   12.39  0.03
    HE0940-1050    2.643164   H I       100.1   3.0  2.644384  0.000010   26.24  0.73   14.62  0.02
 
    HE0940-1050    2.613623   H I       -85.3   1.2  2.612592  0.000004   32.41  0.44   14.17  0.01
    HE0940-1050    2.613623   C IV        0.0   1.2  2.613623  0.000004    9.77  0.51   12.54  0.02
    HE0940-1050    2.613623   H I         3.0   0.9  2.613659  0.000003   31.90  0.45   15.08  0.02
    HE0940-1050    2.613623   C IV       22.2   3.6  2.613891  0.000012    7.12  1.83   11.85  0.07
    HE0940-1050    2.613623   H I        86.5   9.0  2.614669  0.000030   17.41  4.62   12.31  0.12
 
    HE0940-1050    2.516654   H I      -102.1   3.6  2.515453  0.000012   25.34  0.57   14.54  0.04
    HE0940-1050    2.516654   C IV      -35.8   7.8  2.516233  0.000026   35.72  2.91   12.66  0.03
    HE0940-1050    2.516654   H I       -34.6   5.1  2.516247  0.000017   42.50  1.88   15.27  0.04
    HE0940-1050    2.516654   H I       -20.2   7.2  2.516417  0.000024   93.40  3.58   14.30  0.05
    HE0940-1050    2.516654   C IV        0.0   0.9  2.516654  0.000003    8.98  0.72   12.49  0.03
 
    HE2347-4342    2.785333   H I       -88.3   3.9  2.784215  0.000013   35.71  0.69   14.02  0.02
    HE2347-4342    2.785333   H I       -60.6   1.8  2.784566  0.000006   17.81  0.75   13.75  0.04
    HE2347-4342    2.785333   H I        -0.1   1.2  2.785332  0.000004   33.97  0.56   14.82  0.01
    HE2347-4342    2.785333   C IV        0.0   2.7  2.785333  0.000009    9.52  1.05   12.20  0.04
    HE2347-4342    2.785333   C IV       33.6   7.2  2.785759  0.000024   19.00  3.11   12.20  0.06
    HE2347-4342    2.785333   H I        87.8   8.7  2.786445  0.000029   46.57  8.41   13.60  0.08
    HE2347-4342    2.785333   C IV       93.2   3.9  2.786513  0.000013   14.00  1.55   12.23  0.05
    HE2347-4342    2.785333   H I       140.5   0.3  2.787112  0.000001   23.72  0.14   14.57  0.01
    HE2347-4342    2.785333   C IV      141.2   9.9  2.787121  0.000033   28.11  4.15   12.28  0.05
    HE2347-4342    2.785333   H I       204.9   3.3  2.787927  0.000011   31.34  1.02   12.90  0.02
 
    HE2347-4342    2.649800   H I      -122.9  56.5  2.648300  0.000189   30.78 24.70   14.40  0.49
    HE2347-4342    2.649800   H I       -60.5   6.6  2.649062  0.000022   32.26  0.98   15.09  0.05
    HE2347-4342    2.649800   C IV      -59.6   4.2  2.649072  0.000014   17.29  1.87   12.41  0.04
    HE2347-4342    2.649800   C IV      -25.7   3.0  2.649486  0.000010    6.46  1.42   12.05  0.06
    HE2347-4342    2.649800   C IV        0.0   1.8  2.649800  0.000006    6.15  0.83   12.22  0.03
    HE2347-4342    2.649800   H I         6.3  10.2  2.649877  0.000034   14.23  2.72   12.52  0.18
    HE2347-4342    2.649800   H I        69.0   3.6  2.650642  0.000012   19.60  2.30   12.81  0.15
    HE2347-4342    2.649800   H I        84.1   9.9  2.650827  0.000033   33.80  1.08   13.18  0.06
 
    HE2347-4342    2.634565   H I      -138.9   2.1  2.632877  0.000007   26.72  0.60   13.38  0.01
    HE2347-4342    2.634565   H I       -87.5   0.9  2.633501  0.000003   25.25  0.39   13.86  0.01
    HE2347-4342    2.634565   C IV      -16.3   5.7  2.634367  0.000019    9.48  1.54   12.48  0.09
    HE2347-4342    2.634565   H I        -6.2   4.5  2.634490  0.000015   35.09  1.76   14.43  0.08
    HE2347-4342    2.634565   C IV        0.0   1.8  2.634565  0.000006    8.14  0.60   12.84  0.04
    HE2347-4342    2.634565   C IV       36.8   2.1  2.635012  0.000007    7.16  1.02   12.16  0.04
    HE2347-4342    2.634565   H I        44.5  23.6  2.635106  0.000079   56.07  5.41   14.49  0.08
    HE2347-4342    2.634565   H I       143.4  27.5  2.636308  0.000092   48.96  4.14   13.28  0.11
 
    HE2347-4342    2.572478   H I       -59.8  13.8  2.571763  0.000046   42.61  3.43   13.71  0.06
    HE2347-4342    2.572478   H I        -4.1   0.9  2.572429  0.000003   29.08  0.18   15.04  0.01
    HE2347-4342    2.572478   C IV        0.0   4.8  2.572478  0.000016    8.39  2.20   11.90  0.08
    HE2347-4342    2.572478   H I        73.6   7.8  2.573357  0.000026    7.97  3.75   11.50  0.14
    HE2347-4342    2.572478   H I       141.2   9.0  2.574165  0.000030   21.24  3.70   11.88  0.06
 
    HE2347-4342    2.488595   H I       -95.6  31.7  2.487480  0.000106   34.89  7.56   13.15  0.37
    HE2347-4342    2.488595   H I       -15.5  20.0  2.488414  0.000067   31.79  3.52   14.50  0.14
    HE2347-4342    2.488595   C IV        0.0   1.5  2.488595  0.000005   11.94  0.72   12.52  0.02
    HE2347-4342    2.488595   H I         9.7  71.5  2.488708  0.000239   75.11  8.36   13.98  0.19
    HE2347-4342    2.488595   H I        14.7   9.0  2.488766  0.000030   25.75  1.11   14.52  0.12
 
    HE2347-4342    2.438148   C IV      -47.5   3.0  2.437602  0.000010    7.96  1.49   12.02  0.06
    HE2347-4342    2.438148   H I       -28.2  83.1  2.437824  0.000278   49.86 12.97   13.87  0.38
    HE2347-4342    2.438148   C IV      -18.1  20.9  2.437940  0.000070   12.00  5.64   12.21  0.30
    HE2347-4342    2.438148   C IV        0.0   3.6  2.438148  0.000012    9.73  2.05   12.69  0.13
    HE2347-4342    2.438148   H I         9.4   2.7  2.438256  0.000009   35.25  0.98   14.69  0.05
    HE2347-4342    2.438148   C IV       20.3   6.0  2.438381  0.000020   10.63  1.93   12.38  0.09
    HE2347-4342    2.438148   H I       131.0   3.6  2.439654  0.000012   27.36  0.47   14.14  0.04
 
    HE2347-4342    2.347467   H I       -98.1   2.1  2.346369  0.000007   29.14  0.99   13.02  0.01
    HE2347-4342    2.347467   H I        -2.5   6.3  2.347439  0.000021   25.85  0.29   15.62  0.13
    HE2347-4342    2.347467   C IV        0.0   0.3  2.347467  0.000001    9.69  0.10   13.49  0.00
    HE2347-4342    2.347467   H I        35.9  46.9  2.347869  0.000157   30.55  6.98   14.68  0.29
    HE2347-4342    2.347467   H I        99.0  35.3  2.348575  0.000118   22.65  6.51   12.61  0.35
 
    HE2347-4342    2.331752   H I      -147.4   6.0  2.330110  0.000020   19.23  1.42   13.74  0.15
    HE2347-4342    2.331752   H I       -60.8  11.4  2.331075  0.000038   12.08  4.81   14.40  0.16
    HE2347-4342    2.331752   H I        -0.1  11.4  2.331751  0.000038   15.12  4.34   14.70  0.15
    HE2347-4342    2.331752   C IV        0.0   3.0  2.331752  0.000010   11.01  1.54   12.31  0.04
    HE2347-4342    2.331752   H I        38.1  15.5  2.332177  0.000052   46.01  1.75   14.57  0.08
 
    HE2347-4342    2.313190   H I      -112.0  27.8  2.311949  0.000093   32.88  6.35   14.06  0.08
    HE2347-4342    2.313190   C IV      -85.5  48.1  2.312243  0.000161   14.09 11.41   11.99  0.58
    HE2347-4342    2.313190   H I       -77.3   9.0  2.312333  0.000030   10.63  2.70   14.23  0.17
    HE2347-4342    2.313190   SiIV      -71.7   2.1  2.312396  0.000007    4.52  1.65   11.45  0.07
    HE2347-4342    2.313190   C IV      -70.7   1.5  2.312407  0.000005    7.97  0.93   12.76  0.10
    HE2347-4342    2.313190   C IV      -53.1   4.5  2.312602  0.000015    4.17  3.42   11.66  0.22
    HE2347-4342    2.313190   C IV      -22.3  33.2  2.312943  0.000111   19.55 13.17   12.26  0.37
    HE2347-4342    2.313190   H I        -2.0  23.0  2.313168  0.000077   32.99  7.46   15.23  0.12
    HE2347-4342    2.313190   C IV        0.0   0.6  2.313190  0.000002   10.87  0.24   13.40  0.02
    HE2347-4342    2.313190   SiIV        1.2   0.9  2.313203  0.000003    9.78  0.32   12.52  0.02
    HE2347-4342    2.313190   C IV       48.6   3.3  2.313729  0.000011   14.93  1.25   12.75  0.04
    HE2347-4342    2.313190   SiIV       50.5   5.4  2.313750  0.000018    5.36  1.48   11.47  0.12
    HE2347-4342    2.313190   C IV       69.5   2.4  2.313960  0.000008    7.29  1.02   12.76  0.08
    HE2347-4342    2.313190   H I        69.7  30.5  2.313962  0.000102   29.69  6.91   14.82  0.17
    HE2347-4342    2.313190   SiIV       70.6   2.4  2.313972  0.000008    7.00  0.81   11.85  0.04
    HE2347-4342    2.313190   C IV       82.3  12.0  2.314102  0.000040    6.56  4.39   12.01  0.36
    HE2347-4342    2.313190   C IV      114.0   5.7  2.314453  0.000019   30.38  3.58   12.76  0.04
    HE2347-4342    2.313190   H I       121.0  20.9  2.314531  0.000070   38.57  3.00   14.05  0.11
    HE2347-4342    2.313190   C IV      145.4   3.9  2.314801  0.000013    5.55  2.93   11.68  0.19
 
    HE2347-4342    2.274317   H I       -33.0  14.4  2.273956  0.000048   14.48  3.62   12.06  0.19
    HE2347-4342    2.274317   C IV      -10.6   7.5  2.274201  0.000025   12.24  1.15   13.34  0.12
    HE2347-4342    2.274317   H I        -4.4   0.6  2.274269  0.000002   17.62  0.23   13.62  0.01
    HE2347-4342    2.274317   SiIV       -3.2   1.8  2.274282  0.000006    3.99  1.06   11.33  0.05
    HE2347-4342    2.274317   C IV        0.0   2.1  2.274317  0.000007    7.86  0.97   13.16  0.17
    HE2347-4342    2.274317   C IV       48.0   0.6  2.274843  0.000002    5.58  0.65   12.76  0.07
    HE2347-4342    2.274317   H I        57.6   1.8  2.274948  0.000006   22.78  0.59   13.32  0.01
    HE2347-4342    2.274317   C IV       61.7   6.3  2.274993  0.000021   14.88  2.05   12.84  0.07
    HE2347-4342    2.274317   C IV       93.8   0.3  2.275344  0.000001    6.59  0.15   13.16  0.01
    HE2347-4342    2.274317   H I        94.1   1.5  2.275348  0.000005   18.41  0.55   13.21  0.02
    HE2347-4342    2.274317   H I       138.2   1.8  2.275830  0.000006   16.47  0.92   12.59  0.02
    HE2347-4342    2.274317   C IV      138.4   0.9  2.275833  0.000003    6.29  0.46   12.54  0.02
    HE2347-4342    2.274317   C IV      185.1   0.3  2.276344  0.000001    5.30  0.24   12.79  0.01
    HE2347-4342    2.274317   H I       185.5   0.6  2.276348  0.000002   17.21  0.25   13.03  0.01
 
    HE2347-4342    2.271465   H I      -115.5  24.2  2.270201  0.000081   32.82 11.05   11.97  0.14
    HE2347-4342    2.271465   H I       -28.1   3.0  2.271158  0.000010   37.59  1.02   13.57  0.01
    HE2347-4342    2.271465   C IV        0.0   0.9  2.271465  0.000003    8.01  0.46   12.62  0.02
    HE2347-4342    2.271465   H I         1.9   0.3  2.271486  0.000001   11.06  0.14   13.61  0.01
    HE2347-4342    2.271465   H I        43.3   8.1  2.271939  0.000027   36.21  2.40   12.87  0.04
 
    HE2347-4342    2.188819   H I       -50.4   2.7  2.188282  0.000009   10.14  1.99   12.51  0.16
    HE2347-4342    2.188819   H I       -49.5  16.7  2.188291  0.000056   34.89  2.37   13.58  0.10
    HE2347-4342    2.188819   C IV        0.0   5.7  2.188819  0.000019   18.33  2.64   12.00  0.05
    HE2347-4342    2.188819   H I        16.9  12.0  2.188999  0.000040   36.39  4.89   14.30  0.09
    HE2347-4342    2.188819   H I        55.9   5.7  2.189415  0.000019   19.13  1.75   13.93  0.12
    HE2347-4342    2.188819   H I        69.9  61.6  2.189564  0.000206   43.44  9.13   13.68  0.30
 
    HE2347-4342    2.142907   H I      -120.6   0.3  2.141639  0.000001   22.19  0.10   13.81  0.00
    HE2347-4342    2.142907   H I        -3.3   0.3  2.142872  0.000001   29.13  0.13   14.59  0.01
    HE2347-4342    2.142907   C IV        0.0   3.0  2.142907  0.000010   19.42  1.33   12.22  0.03
 
    HE2347-4342    2.119808   H I       -58.6   5.4  2.119197  0.000018   48.56  1.79   13.75  0.02
    HE2347-4342    2.119808   C IV      -13.5   3.3  2.119667  0.000011    8.62  1.02   12.85  0.07
    HE2347-4342    2.119808   C IV        0.0   0.9  2.119808  0.000003    6.62  0.26   13.29  0.02
    HE2347-4342    2.119808   H I         1.4   2.1  2.119823  0.000007   27.11  1.00   14.02  0.02
    HE2347-4342    2.119808   H I        43.4   6.6  2.120261  0.000022   21.30  1.83   13.29  0.07
    HE2347-4342    2.119808   H I       112.4   2.1  2.120981  0.000007   36.49  1.04   13.41  0.01
 
    HE2347-4342    2.092046   H I       -83.7   6.9  2.091180  0.000023   35.12  2.83   13.35  0.04
    HE2347-4342    2.092046   C IV      -10.1   5.4  2.091942  0.000018    7.62  0.88   12.55  0.14
    HE2347-4342    2.092046   H I        -2.2   0.6  2.092023  0.000002   25.83  0.41   15.75  0.05
    HE2347-4342    2.092046   SiIV       -0.8   0.9  2.092038  0.000003    5.89  0.57   12.60  0.04
    HE2347-4342    2.092046   C IV        0.0   0.9  2.092046  0.000003    6.96  0.21   13.22  0.03
    HE2347-4342    2.092046   H I        20.6  41.6  2.092259  0.000139  143.54 12.06   13.50  0.04
 
    HE0151-4326    2.519815   H I       -61.8  54.4  2.519087  0.000182   45.80 16.59   12.59  0.18
    HE0151-4326    2.519815   C IV        0.0   1.8  2.519815  0.000006   10.55  0.73   12.30  0.02
    HE0151-4326    2.519815   H I         1.0   0.9  2.519827  0.000003   25.93  0.92   15.23  0.03
    HE0151-4326    2.519815   H I        19.5  67.9  2.520045  0.000227   43.51  6.54   14.33  0.35
 
    HE0151-4326    2.505798   H I      -105.8   2.7  2.504558  0.000009   41.25  1.51   14.28  0.03
    HE0151-4326    2.505798   C IV      -90.7   9.3  2.504735  0.000031   22.13  3.79   12.14  0.06
    HE0151-4326    2.505798   H I       -46.2  18.5  2.505256  0.000062   20.70  4.88   13.51  0.29
    HE0151-4326    2.505798   H I        -2.8   2.7  2.505765  0.000009   29.57  1.38   14.83  0.03
    HE0151-4326    2.505798   C IV        0.0   4.2  2.505798  0.000014   12.61  1.74   12.15  0.05
    HE0151-4326    2.505798   H I        32.8 302.6  2.506183  0.001012  122.80 39.85   13.42  0.47
    HE0151-4326    2.505798   H I        38.8  46.9  2.506253  0.000157   37.70  7.56   13.86  0.27
 
    HE0151-4326    2.492703   H I       -69.9  18.5  2.491886  0.000062   32.24  4.93   13.29  0.10
    HE0151-4326    2.492703   H I       -14.0   6.6  2.492540  0.000022   28.69  1.09   14.36  0.05
    HE0151-4326    2.492703   SiIV       -8.9  14.4  2.492599  0.000048   14.83  2.79   11.78  0.15
    HE0151-4326    2.492703   C IV       -8.6  23.3  2.492603  0.000078   16.57  3.81   12.98  0.24
    HE0151-4326    2.492703   C IV       -0.1   0.6  2.492702  0.000002    7.09  0.52   13.30  0.08
    HE0151-4326    2.492703   SiIV        0.0   0.6  2.492703  0.000002    5.28  0.46   12.27  0.04
    HE0151-4326    2.492703   H I         0.6   1.5  2.492710  0.000005   16.44  0.55   14.49  0.03
    HE0151-4326    2.492703   C IV       20.4   9.6  2.492941  0.000032    9.72  2.05   12.47  0.21
    HE0151-4326    2.492703   H I        46.8  21.8  2.493250  0.000073   57.39  5.96   13.76  0.07
 
    HE0151-4326    2.468707   C IV      -52.7   0.3  2.468096  0.000001    6.62  0.15   12.97  0.01
    HE0151-4326    2.468707   H I       -50.9   5.7  2.468116  0.000019   27.19  1.90   12.91  0.03
    HE0151-4326    2.468707   C IV      -12.6   7.2  2.468561  0.000024   16.19  1.57   12.70  0.07
    HE0151-4326    2.468707   C IV        0.0   0.3  2.468707  0.000001    6.26  0.24   13.11  0.02
    HE0151-4326    2.468707   H I         0.3   3.6  2.468711  0.000012   24.80  1.72   13.02  0.03
    HE0151-4326    2.468707   H I        63.9  11.4  2.469448  0.000038   25.65  4.43   12.70  0.11
    HE0151-4326    2.468707   H I       135.9   0.9  2.470283  0.000003   41.39  0.66   14.36  0.01
 
    HE0151-4326    2.451627   C IV     -149.7   0.3  2.449899  0.000001    5.56  0.15   13.02  0.01
    HE0151-4326    2.451627   SiIV     -149.3   1.2  2.449903  0.000004    4.53  0.63   12.21  0.03
    HE0151-4326    2.451627   H I      -148.4   1.8  2.449914  0.000006   15.27  0.44   14.51  0.02
    HE0151-4326    2.451627   C IV     -117.6  20.0  2.450269  0.000067   22.59  4.14   12.73  0.15
    HE0151-4326    2.451627   C IV     -104.0   1.5  2.450427  0.000005    9.91  1.13   12.78  0.11
    HE0151-4326    2.451627   SiIV     -100.4   6.0  2.450468  0.000020   11.31  2.57   11.92  0.08
    HE0151-4326    2.451627   C IV      -62.0  20.9  2.450911  0.000070   12.99  5.10   12.78  0.28
    HE0151-4326    2.451627   H I       -57.4   3.6  2.450964  0.000012   47.20  0.66   15.98  0.03
    HE0151-4326    2.451627   SiIV      -52.5   2.4  2.451021  0.000008    6.01  1.17   12.10  0.06
    HE0151-4326    2.451627   C IV      -51.6   1.2  2.451031  0.000004    6.18  0.91   12.90  0.16
    HE0151-4326    2.451627   C IV      -33.4   1.2  2.451242  0.000004   14.76  0.46   13.55  0.01
    HE0151-4326    2.451627   SiIV      -29.2   1.2  2.451290  0.000004   11.61  0.70   12.79  0.02
    HE0151-4326    2.451627   H I       -22.9  27.5  2.451363  0.000092   20.85  3.89   16.67  0.24
    HE0151-4326    2.451627   SiIV       -0.3   0.3  2.451624  0.000001    9.28  0.15   13.33  0.01
    HE0151-4326    2.451627   C IV        0.0   0.3  2.451627  0.000001    9.84  0.19   13.63  0.01
    HE0151-4326    2.451627   H I         2.3   9.9  2.451654  0.000033   18.73  0.74   16.99  0.14
    HE0151-4326    2.451627   C IV       16.4   6.0  2.451816  0.000020    6.43  1.78   12.15  0.16
 
    HE0151-4326    2.419670   H I      -126.1   2.4  2.418228  0.000008   21.46  0.41   15.65  0.03
    HE0151-4326    2.419670   H I       -93.0  23.0  2.418606  0.000077   66.62  7.40   13.93  0.27
    HE0151-4326    2.419670   H I       -75.2   3.0  2.418810  0.000010   19.90  0.77   15.36  0.03
    HE0151-4326    2.419670   H I       -27.8   5.1  2.419352  0.000017    7.25  2.24   12.30  0.10
    HE0151-4326    2.419670   C IV        0.0   0.6  2.419670  0.000002    7.90  0.26   12.76  0.01
    HE0151-4326    2.419670   H I         0.7  11.1  2.419678  0.000037   15.92  4.58   12.68  0.27
 
    HE0151-4326    2.415714   C IV        0.0   0.3  2.415714  0.000001    8.54  0.12   13.03  0.00
    HE0151-4326    2.415714   H I         0.7   0.6  2.415722  0.000002   20.05  0.23   13.36  0.00
 
    HE0151-4326    2.401298   C IV      -27.1  20.9  2.400990  0.000070   25.19  7.28   12.14  0.13
    HE0151-4326    2.401298   H I       -11.8   0.6  2.401164  0.000002   44.74  0.20   15.07  0.01
    HE0151-4326    2.401298   C IV        0.0   1.5  2.401298  0.000005    9.99  1.00   12.34  0.07
    HE0151-4326    2.401298   H I        10.4   5.1  2.401416  0.000017   19.39  1.65   14.34  0.05
    HE0151-4326    2.401298   C IV       39.0   5.7  2.401742  0.000019   10.68  2.60   11.71  0.08
    HE0151-4326    2.401298   H I       117.1   3.0  2.402630  0.000010   40.18  1.32   13.37  0.01
 
    HE0151-4326    2.200969   C IV     -133.0   8.4  2.199545  0.000028   17.64  3.90   12.00  0.08
    HE0151-4326    2.200969   H I      -127.5   2.1  2.199604  0.000007   31.33  0.86   14.87  0.01
    HE0151-4326    2.200969   C IV      -80.2   2.7  2.200110  0.000009   12.56  1.31   12.28  0.04
    HE0151-4326    2.200969   H I       -66.9   6.3  2.200253  0.000021   20.88  3.68   13.83  0.10
    HE0151-4326    2.200969   C IV        0.0   1.2  2.200969  0.000004   22.20  0.57   12.98  0.01
    HE0151-4326    2.200969   H I         3.7   2.7  2.201009  0.000009   37.60  1.08   15.10  0.02
    HE0151-4326    2.200969   H I        86.5  14.1  2.201895  0.000047   29.22  5.55   13.27  0.11
 
    HE0151-4326    2.169922   C IV        0.0   0.3  2.169922  0.000001   10.34  0.20   13.02  0.01
    HE0151-4326    2.169922   H I         0.8   1.2  2.169931  0.000004   25.04  0.56   15.31  0.05
    HE0151-4326    2.169922   H I        18.2   5.7  2.170115  0.000019   76.91  4.91   13.73  0.07
    HE0151-4326    2.169922   H I        62.8   3.0  2.170588  0.000010   22.67  0.87   13.84  0.03
 
    HE0151-4326    2.088477   C IV        0.0   1.2  2.088477  0.000004   12.07  0.51   12.80  0.01
    HE0151-4326    2.088477   H I         1.8   0.3  2.088496  0.000001   28.15  0.24   15.06  0.02
    HE0151-4326    2.088477   H I       112.4   3.3  2.089638  0.000011   20.18  1.60   12.63  0.03
 
      Q0002-422    2.627740   H I       -43.6  46.9  2.627211  0.000157   27.11  7.77   12.72  0.30
      Q0002-422    2.627740   C IV        0.0   2.4  2.627740  0.000008    9.94  1.12   11.92  0.04
      Q0002-422    2.627740   H I         8.7   1.2  2.627845  0.000004   29.77  0.22   14.80  0.01
      Q0002-422    2.627740   H I       136.5   0.9  2.629396  0.000003   39.35  0.22   14.86  0.00
 
      Q0002-422    2.607613   H I       -16.2  53.8  2.607418  0.000180   26.99  5.07   13.83  0.47
      Q0002-422    2.607613   C IV        0.0   2.4  2.607613  0.000008   16.51  1.10   12.26  0.02
      Q0002-422    2.607613   H I         8.9   8.7  2.607720  0.000029   24.05  2.12   14.42  0.14
      Q0002-422    2.607613   H I        46.1  12.0  2.608169  0.000040   30.02  1.57   13.97  0.07
 
      Q0002-422    2.539456   H I       -82.4  43.4  2.538480  0.000145   46.00 16.46   13.40  0.20
      Q0002-422    2.539456   H I       -25.8   5.1  2.539151  0.000017   22.97  1.95   13.98  0.09
      Q0002-422    2.539456   H I        -7.6   4.2  2.539366  0.000014   38.26  0.55   14.44  0.03
      Q0002-422    2.539456   C IV        0.0   1.2  2.539456  0.000004   12.61  0.46   12.54  0.01
 
      Q0002-422    2.521424   H I      -130.8  12.6  2.519883  0.000042   31.56  8.46   13.41  0.16
      Q0002-422    2.521424   H I       -57.6   2.4  2.520746  0.000008   38.59  1.09   14.67  0.01
      Q0002-422    2.521424   C IV        0.0   3.6  2.521424  0.000012   16.04  1.52   12.14  0.03
      Q0002-422    2.521424   H I        29.0  31.7  2.521766  0.000106   37.00 10.66   12.80  0.15
      Q0002-422    2.521424   H I       104.3   2.4  2.522652  0.000008   19.73  0.82   13.27  0.03
 
      Q0002-422    2.463918   C IV     -174.4  53.8  2.461898  0.000180   13.02  8.73   12.51  0.74
      Q0002-422    2.463918   SiIV     -163.2   0.6  2.462027  0.000002    8.10  0.28   12.49  0.01
      Q0002-422    2.463918   C IV     -161.4   3.0  2.462048  0.000010    9.86  0.66   13.32  0.12
      Q0002-422    2.463918   H I      -157.0   8.1  2.462099  0.000027   20.14  0.99   14.97  0.07
      Q0002-422    2.463918   H I      -142.3  99.3  2.462270  0.000332  100.28 29.39   13.56  0.17
      Q0002-422    2.463918   SiIV     -135.4   0.3  2.462349  0.000001    6.86  0.18   12.65  0.01
      Q0002-422    2.463918   C IV     -134.7   0.3  2.462358  0.000001    8.33  0.19   13.21  0.01
      Q0002-422    2.463918   H I      -132.8   4.8  2.462379  0.000016   14.65  0.74   15.08  0.07
      Q0002-422    2.463918   H I       -94.8   6.6  2.462820  0.000022   14.90  3.49   14.03  0.15
      Q0002-422    2.463918   SiIV      -94.1   6.6  2.462828  0.000022   16.06  3.17   11.79  0.07
      Q0002-422    2.463918   C IV      -93.9   1.2  2.462830  0.000004   20.24  0.69   13.19  0.01
      Q0002-422    2.463918   SiIV      -60.6   4.2  2.463216  0.000014    5.57  1.33   11.98  0.15
      Q0002-422    2.463918   H I       -59.9   4.2  2.463224  0.000014   21.85  3.87   14.53  0.07
      Q0002-422    2.463918   C IV      -59.9   0.6  2.463224  0.000002    9.81  0.22   13.23  0.01
      Q0002-422    2.463918   SiIV      -44.8  11.4  2.463399  0.000038    9.47 14.89   11.69  0.52
      Q0002-422    2.463918   SiIV      -31.0   1.2  2.463559  0.000004    2.95  1.25   12.20  0.10
      Q0002-422    2.463918   SiIV      -19.7   1.5  2.463690  0.000005    4.66  1.34   12.21  0.07
      Q0002-422    2.463918   SiIV       -0.3   0.3  2.463914  0.000001    7.41  0.18   13.70  0.01
      Q0002-422    2.463918   C IV        0.0   0.6  2.463918  0.000002    7.01  0.25   14.10  0.02
      Q0002-422    2.463918   C IV       11.0   2.4  2.464045  0.000008   32.86  0.35   14.28  0.02
      Q0002-422    2.463918   H I        17.1   1.2  2.464116  0.000004   26.77  0.39   16.91  0.02
      Q0002-422    2.463918   SiIV       20.1   0.6  2.464151  0.000002    9.89  0.50   13.66  0.02
      Q0002-422    2.463918   C IV       26.5   3.3  2.464225  0.000011   19.04  0.95   14.17  0.03
      Q0002-422    2.463918   C IV       37.7   4.5  2.464355  0.000015    4.55  1.34   13.69  0.16
      Q0002-422    2.463918   SiIV       39.4   1.2  2.464374  0.000004   10.59  0.24   13.60  0.01
      Q0002-422    2.463918   C IV       45.7  10.2  2.464448  0.000034    5.74  1.78   13.42  0.30
      Q0002-422    2.463918   H I        84.9  15.2  2.464901  0.000051   27.47 11.02   14.52  0.22
      Q0002-422    2.463918   H I       130.5  73.9  2.465430  0.000247   25.19 19.45   13.66  0.68
      Q0002-422    2.463918   C IV      181.2   3.3  2.466017  0.000011    7.88  1.09   12.52  0.06
      Q0002-422    2.463918   H I       181.7   2.4  2.466023  0.000008   18.94  0.92   14.71  0.06
      Q0002-422    2.463918   SiIV      181.8   1.2  2.466024  0.000004    6.05  0.67   11.98  0.03
      Q0002-422    2.463918   C IV      199.1   7.2  2.466224  0.000024    9.43  3.28   12.25  0.14
      Q0002-422    2.463918   H I       204.3 116.0  2.466285  0.000388   26.01 15.96   13.54  0.88
      Q0002-422    2.463918   C IV      271.4   1.8  2.467062  0.000006    8.44  0.79   12.09  0.03
      Q0002-422    2.463918   H I       272.6   1.5  2.467076  0.000005   21.33  0.51   13.59  0.01
      Q0002-422    2.463918   H I       343.9  11.1  2.467902  0.000037   19.11  4.74   12.23  0.09
 
      Q0002-422    2.364729   H I      -120.1   1.5  2.363377  0.000005   31.74  0.63   15.27  0.01
      Q0002-422    2.364729   H I       -54.9  16.4  2.364111  0.000055   21.76  5.61   13.08  0.21
      Q0002-422    2.364729   H I        -9.4  25.7  2.364623  0.000086   35.79  7.17   12.91  0.12
      Q0002-422    2.364729   C IV        0.0   0.6  2.364729  0.000002    4.67  0.36   12.13  0.02
 
      Q0002-422    2.340716   H I       -76.5  42.2  2.339861  0.000141   40.75 12.20   12.59  0.16
      Q0002-422    2.340716   H I       -47.8   7.5  2.340182  0.000025   11.70  4.20   12.27  0.26
      Q0002-422    2.340716   C IV        0.0   2.1  2.340716  0.000007    8.10  1.05   11.92  0.04
      Q0002-422    2.340716   H I         4.0   0.9  2.340761  0.000003   26.43  0.63   14.38  0.01
      Q0002-422    2.340716   H I        78.9   2.7  2.341597  0.000009   19.53  1.55   13.18  0.07
      Q0002-422    2.340716   H I        85.7  38.0  2.341674  0.000127   59.98  6.52   13.30  0.12
 
      Q0002-422    2.300812   H I      -129.2   8.7  2.299386  0.000029   14.80  4.79   12.44  0.20
      Q0002-422    2.300812   C IV      -77.2  11.4  2.299960  0.000038    7.60  5.67   11.65  0.22
      Q0002-422    2.300812   SiIV      -40.8   9.9  2.300362  0.000033   10.26  3.07   12.11  0.20
      Q0002-422    2.300812   C IV      -38.2   6.0  2.300390  0.000020   14.98  1.58   13.16  0.07
      Q0002-422    2.300812   H I       -30.6  10.2  2.300474  0.000034   25.42  0.95   17.93  0.07
      Q0002-422    2.300812   SiIV      -30.1   1.2  2.300480  0.000004    1.43  1.42   12.16  0.11
      Q0002-422    2.300812   SiIV      -16.9   0.6  2.300625  0.000002    4.51  0.47   13.49  0.04
      Q0002-422    2.300812   C IV        0.0   0.3  2.300812  0.000001   14.52  0.48   15.29  1.00
      Q0002-422    2.300812   SiIV        1.2   3.0  2.300825  0.000010    7.90  0.89   13.62  0.08
      Q0002-422    2.300812   SiIV       13.6   3.3  2.300962  0.000011    7.20  0.88   13.41  0.10
      Q0002-422    2.300812   SiIV       14.1  70.9  2.300968  0.000237   24.86 11.63   12.98  0.55
      Q0002-422    2.300812   C IV       36.3   4.8  2.301213  0.000016   15.36  1.32   13.47  0.05
      Q0002-422    2.300812   SiIV       78.4   3.3  2.301677  0.000011   10.27  1.26   13.20  0.20
      Q0002-422    2.300812   C IV       82.8   3.0  2.301726  0.000010   15.67  0.92   13.64  0.03
      Q0002-422    2.300812   H I        91.9  72.7  2.301827  0.000243   29.43 11.04   18.18  0.12
      Q0002-422    2.300812   SiIV      100.8   1.2  2.301925  0.000004    3.08  1.46   12.72  0.17
      Q0002-422    2.300812   C IV      105.8   3.0  2.301980  0.000010    9.91  1.03   13.93  0.07
      Q0002-422    2.300812   SiIV      106.4  20.0  2.301987  0.000067   20.06 14.27   13.59  0.27
      Q0002-422    2.300812   SiIV      118.1   0.9  2.302116  0.000003    2.84  0.85   13.08  0.10
      Q0002-422    2.300812   C IV      120.7   2.4  2.302144  0.000008    6.46  1.16   14.16  0.07
      Q0002-422    2.300812   SiIV      133.4   5.1  2.302285  0.000017   11.06  2.25   13.54  0.21
      Q0002-422    2.300812   C IV      142.0   2.1  2.302380  0.000007    9.66  1.97   14.87  1.00
      Q0002-422    2.300812   SiIV      149.5   1.8  2.302462  0.000006    5.84  0.76   13.04  0.09
      Q0002-422    2.300812   C IV      171.9   1.5  2.302710  0.000005   10.86  1.13   14.46  0.03
      Q0002-422    2.300812   SiIV      173.2   0.3  2.302724  0.000001    9.56  0.54   13.73  0.06
      Q0002-422    2.300812   SiIV      184.0  40.1  2.302843  0.000134   17.06  6.54   12.88  0.45
      Q0002-422    2.300812   C IV      189.8  13.5  2.302907  0.000045   11.64  1.94   13.48  0.24
      Q0002-422    2.300812   H I       222.2   9.3  2.303265  0.000031   31.44  0.83   17.97  0.07
      Q0002-422    2.300812   SiIV      243.9   2.7  2.303505  0.000009    7.35  1.27   12.11  0.06
      Q0002-422    2.300812   C IV      246.5   9.3  2.303533  0.000031   15.47  2.20   12.85  0.13
      Q0002-422    2.300812   SiIV      272.4   3.0  2.303819  0.000010   15.58  1.63   12.44  0.03
      Q0002-422    2.300812   C IV      272.4  11.1  2.303819  0.000037   18.33  2.75   12.95  0.10
 
      Q0002-422    2.262042   H I       -57.6 125.3  2.261414  0.000419   32.78 22.36   12.79  0.70
      Q0002-422    2.262042   H I        -6.7  10.5  2.261969  0.000035   24.98  1.36   15.31  0.11
      Q0002-422    2.262042   C IV        0.0   2.4  2.262042  0.000008   15.14  1.03   12.46  0.02
      Q0002-422    2.262042   H I        27.5  29.0  2.262342  0.000097   27.48  3.00   14.56  0.26
      Q0002-422    2.262042   H I       141.2   3.9  2.263583  0.000013   37.02  0.84   13.74  0.02
 
      Q0002-422    2.242551   H I       -40.6   2.7  2.242111  0.000009   47.82  0.98   14.81  0.01
      Q0002-422    2.242551   C IV        0.0   2.7  2.242551  0.000009   11.57  1.35   11.81  0.04
      Q0002-422    2.242551   H I        56.2   3.0  2.243161  0.000010   30.91  1.35   14.03  0.02
      Q0002-422    2.242551   H I       121.7  31.4  2.243871  0.000105   22.71 12.03   12.78  0.36
 
      Q0002-422    2.233549   H I       -77.8  37.4  2.232708  0.000125   31.81  5.95   13.50  0.22
      Q0002-422    2.233549   H I       -29.1   3.0  2.233234  0.000010   28.03  0.85   14.93  0.05
      Q0002-422    2.233549   C IV        0.0   2.7  2.233549  0.000009    9.89  1.59   11.93  0.04
      Q0002-422    2.233549   H I       119.7  49.3  2.234843  0.000165   37.20 36.36   12.16  0.20
 
      Q0002-422    2.219231   C IV        0.0   3.0  2.219231  0.000010   12.88  1.59   12.16  0.04
      Q0002-422    2.219231   H I        12.1   1.8  2.219361  0.000006   33.27  0.30   14.83  0.01
      Q0002-422    2.219231   H I        67.6   5.4  2.219959  0.000018   24.53  1.24   13.76  0.04
      Q0002-422    2.219231   C IV       70.0   3.6  2.219985  0.000012   11.60  1.73   11.94  0.05
 
      Q0002-422    2.167910   H I      -125.3   3.9  2.166582  0.000013   28.43  1.79   13.32  0.03
      Q0002-422    2.167910   H I       -84.9   1.2  2.167011  0.000004   14.42  0.55   13.90  0.02
      Q0002-422    2.167910   C IV       -9.0   9.9  2.167815  0.000033   14.05  1.31   13.57  0.14
      Q0002-422    2.167910   SiIV       -5.6   2.4  2.167851  0.000008   12.28  0.40   13.01  0.04
      Q0002-422    2.167910   SiIV       -0.2   0.3  2.167908  0.000001    5.20  0.37   13.09  0.04
      Q0002-422    2.167910   C IV        0.0   0.3  2.167910  0.000001    7.16  0.60   13.83  0.07
      Q0002-422    2.167910   H I        26.1   1.2  2.168187  0.000004   27.67  0.16   18.59  0.01
      Q0002-422    2.167910   C IV       28.0   1.8  2.168207  0.000006    8.62  0.54   13.79  0.05
      Q0002-422    2.167910   SiIV       29.6   0.6  2.168224  0.000002    7.81  0.24   13.40  0.01
      Q0002-422    2.167910   C IV       43.6   2.4  2.168372  0.000008   10.03  1.21   13.77  0.05
      Q0002-422    2.167910   SiIV       45.0   0.6  2.168387  0.000002    6.18  0.61   13.16  0.03
      Q0002-422    2.167910   SiIV       58.0   3.0  2.168524  0.000010    5.26  1.26   12.39  0.10
      Q0002-422    2.167910   C IV       60.5   3.3  2.168551  0.000011    5.96  1.98   12.80  0.22
      Q0002-422    2.167910   C IV       71.5  52.0  2.168668  0.000174   21.84 13.93   12.68  0.41
      Q0002-422    2.167910   SiIV       90.0   3.9  2.168864  0.000013    6.57  2.87   11.66  0.17
      Q0002-422    2.167910   H I       112.2  62.8  2.169099  0.000210   34.58 11.33   13.27  0.36
 
      Q0002-422    2.152571   H I      -130.6   4.5  2.151194  0.000015   25.99  1.11   13.27  0.04
      Q0002-422    2.152571   H I       -48.0  11.7  2.152065  0.000039   38.74  2.45   14.63  0.06
      Q0002-422    2.152571   H I        -4.7   4.5  2.152521  0.000015   25.99  1.80   14.74  0.05
      Q0002-422    2.152571   C IV        0.0   5.4  2.152571  0.000018   16.49  2.60   12.09  0.06
      Q0002-422    2.152571   H I        41.1   9.0  2.153004  0.000030   24.61  1.47   13.77  0.08
 
    PKS0329-255    2.586749   H I       -44.6  87.0  2.586214  0.000291   42.73 14.67   13.28  0.33
    PKS0329-255    2.586749   C IV        0.0   1.5  2.586749  0.000005    6.57  0.75   12.36  0.03
    PKS0329-255    2.586749   H I         3.8   4.2  2.586795  0.000014   26.10  0.91   15.11  0.03
    PKS0329-255    2.586749   C IV       23.5   5.1  2.587031  0.000017    8.28  2.40   11.96  0.08
    PKS0329-255    2.586749   H I        50.9  17.9  2.587359  0.000060   28.82  5.43   14.40  0.14
    PKS0329-255    2.586749   H I        93.9  58.6  2.587875  0.000196   42.00  8.13   13.76  0.25
 
    PKS0329-255    2.568637   C IV        0.0   3.3  2.568637  0.000011    7.22  1.50   12.26  0.15
    PKS0329-255    2.568637   H I         6.5   1.2  2.568714  0.000004   30.89  0.35   14.74  0.01
    PKS0329-255    2.568637   H I        17.2  54.4  2.568842  0.000182  103.55 22.25   13.44  0.09
    PKS0329-255    2.568637   C IV       18.4  20.0  2.568857  0.000067   15.34  7.51   12.16  0.20
    PKS0329-255    2.568637   H I       127.0  22.7  2.570153  0.000076   22.58  2.75   13.51  0.31
 
    PKS0329-255    2.455691   SiIV     -191.1  16.1  2.453482  0.000054   12.83  7.17   11.61  0.19
    PKS0329-255    2.455691   C IV     -185.2   5.4  2.453550  0.000018    2.37  3.70   11.69  0.23
    PKS0329-255    2.455691   H I      -180.9   2.1  2.453600  0.000007   20.32  0.34   17.00  0.04
    PKS0329-255    2.455691   C IV     -170.6   7.2  2.453719  0.000024    8.96  3.90   12.09  0.11
    PKS0329-255    2.455691   SiIV     -170.1   6.6  2.453725  0.000022    6.42  2.92   11.59  0.17
    PKS0329-255    2.455691   C IV     -118.5   5.4  2.454321  0.000018   15.21  1.12   13.19  0.06
    PKS0329-255    2.455691   SiIV     -111.8   7.5  2.454399  0.000025   18.60  1.66   12.94  0.06
    PKS0329-255    2.455691   H I       -96.1   2.4  2.454580  0.000008   26.54  1.13   17.34  0.09
    PKS0329-255    2.455691   C IV      -92.4   1.8  2.454623  0.000006   15.37  1.01   13.60  0.03
    PKS0329-255    2.455691   SiIV      -90.9   8.1  2.454640  0.000027   10.79  1.70   13.14  0.14
    PKS0329-255    2.455691   SiIV      -85.1   1.5  2.454707  0.000005    4.02  1.64   12.69  0.28
    PKS0329-255    2.455691   SiIV      -70.9   2.7  2.454871  0.000009    4.83  0.76   12.59  0.10
    PKS0329-255    2.455691   C IV      -70.9   0.6  2.454872  0.000002    5.34  0.48   12.95  0.04
    PKS0329-255    2.455691   C IV      -51.0  27.2  2.455101  0.000091   26.36 11.14   12.50  0.17
    PKS0329-255    2.455691   SiIV       -0.7   1.8  2.455683  0.000006    3.56  0.76   12.60  0.16
    PKS0329-255    2.455691   C IV        0.0   1.5  2.455691  0.000005    6.03  1.12   13.22  0.24
    PKS0329-255    2.455691   H I         1.2   2.4  2.455705  0.000008   21.58  0.58   16.02  0.03
    PKS0329-255    2.455691   C IV        6.7  15.5  2.455768  0.000052    9.86  2.41   13.10  0.31
    PKS0329-255    2.455691   SiIV        6.7  10.2  2.455768  0.000034    6.86  2.16   12.47  0.22
    PKS0329-255    2.455691   C IV       45.9   8.7  2.456222  0.000029   24.25  6.93   12.60  0.10
    PKS0329-255    2.455691   H I        54.5  16.1  2.456321  0.000054   32.46  2.65   14.12  0.08
    PKS0329-255    2.455691   C IV       77.6   7.2  2.456588  0.000024    8.39  4.24   11.95  0.26
 
    PKS0329-255    2.447687   H I      -116.3  44.6  2.446346  0.000149   37.59 29.31   12.44  0.31
    PKS0329-255    2.447687   H I       -59.8  23.6  2.446997  0.000079   16.53  8.52   12.58  0.32
    PKS0329-255    2.447687   C IV        0.0   4.5  2.447687  0.000015   10.52  2.05   12.33  0.06
    PKS0329-255    2.447687   H I         3.0   1.5  2.447722  0.000005   26.22  0.59   15.32  0.02
    PKS0329-255    2.447687   C IV       20.2   5.1  2.447920  0.000017    5.47  2.80   11.94  0.13
    PKS0329-255    2.447687   H I        59.3  16.7  2.448371  0.000056   28.55  4.22   13.83  0.10
    PKS0329-255    2.447687   H I       123.0   7.8  2.449105  0.000026   22.39  2.78   12.99  0.06
 
    PKS0329-255    2.425548   H I      -129.5  13.5  2.424064  0.000045   14.28  7.37   12.56  0.23
    PKS0329-255    2.425548   H I      -102.3   9.3  2.424376  0.000031   12.61  4.66   12.66  0.17
    PKS0329-255    2.425548   C IV      -25.2   2.4  2.425259  0.000008   14.07  0.85   12.95  0.03
    PKS0329-255    2.425548   H I       -19.2   1.5  2.425328  0.000005   32.32  0.46   15.47  0.02
    PKS0329-255    2.425548   C IV        0.0   1.8  2.425548  0.000006   11.50  0.67   12.95  0.03
    PKS0329-255    2.425548   H I        55.2   6.6  2.426180  0.000022   30.75  2.04   14.23  0.04
    PKS0329-255    2.425548   H I       128.1 116.9  2.427016  0.000391   73.65 48.98   13.14  0.32
 
    PKS0329-255    2.420754   H I       -73.8  16.7  2.419910  0.000056   14.30  8.82   12.13  0.32
    PKS0329-255    2.420754   C IV        0.0   4.2  2.420754  0.000014   10.63  1.62   12.41  0.06
    PKS0329-255    2.420754   H I         3.1  17.0  2.420789  0.000057   29.74  2.29   14.66  0.17
    PKS0329-255    2.420754   C IV       24.9   7.5  2.421039  0.000025   12.27  3.54   12.23  0.10
    PKS0329-255    2.420754   H I        34.4  64.6  2.421148  0.000216   34.50  7.15   14.27  0.42
 
    PKS0329-255    2.328400   H I       -89.7  16.4  2.327401  0.000055   25.42  7.30   12.75  0.20
    PKS0329-255    2.328400   C IV      -18.4  36.2  2.328195  0.000121   15.44  5.80   12.77  0.49
    PKS0329-255    2.328400   SiIV       -3.6   1.2  2.328360  0.000004   12.69  0.60   12.66  0.02
    PKS0329-255    2.328400   C IV        0.0   9.9  2.328400  0.000033   14.66  1.66   13.26  0.16
    PKS0329-255    2.328400   H I        22.6   0.9  2.328652  0.000003   30.37  0.83   17.33  0.14
    PKS0329-255    2.328400   SiIV       29.8  12.0  2.328732  0.000040    6.21  5.71   11.53  0.28
    PKS0329-255    2.328400   C IV       44.6   5.4  2.328896  0.000018   13.49  2.69   12.50  0.07
    PKS0329-255    2.328400   SiIV       45.7   6.9  2.328909  0.000023    6.69  3.96   11.80  0.21
    PKS0329-255    2.328400   C IV       69.2   6.9  2.329170  0.000023    9.41  2.73   12.18  0.13
    PKS0329-255    2.328400   SiIV       73.7  21.5  2.329220  0.000072   19.82 10.17   11.84  0.18
    PKS0329-255    2.328400   C IV      137.5   6.0  2.329931  0.000020    3.66  3.78   11.57  0.18
    PKS0329-255    2.328400   H I       163.4   8.7  2.330219  0.000029   26.20  2.07   14.76  0.10
    PKS0329-255    2.328400   C IV      164.7   2.7  2.330233  0.000009    8.83  1.32   12.28  0.05
    PKS0329-255    2.328400   H I       166.3 337.3  2.330251  0.001128  134.88 62.42   13.62  0.47
    PKS0329-255    2.328400   H I       199.4  31.4  2.330620  0.000105   34.44  4.56   14.46  0.18
 
    PKS0329-255    2.295336   H I      -145.6   5.1  2.293731  0.000017    7.63  2.54   11.91  0.09
    PKS0329-255    2.295336   H I       -79.3  10.2  2.294462  0.000034   25.80  3.57   12.99  0.06
    PKS0329-255    2.295336   C IV        0.0   3.9  2.295336  0.000013    7.61  2.01   12.01  0.08
    PKS0329-255    2.295336   H I         9.1   1.2  2.295436  0.000004   36.35  0.45   14.80  0.01
    PKS0329-255    2.295336   C IV       29.0  11.4  2.295656  0.000038   14.65  5.92   11.91  0.13
    PKS0329-255    2.295336   H I        94.6  15.2  2.296379  0.000051   21.73  6.40   12.48  0.12
 
    PKS0329-255    2.203667   H I      -136.0  40.7  2.202210  0.000136   19.99 12.45   12.70  0.45
    PKS0329-255    2.203667   H I       -71.3  17.0  2.202903  0.000057   31.88  4.53   14.60  0.09
    PKS0329-255    2.203667   C IV      -61.5   6.9  2.203008  0.000023   21.41  3.10   12.42  0.05
    PKS0329-255    2.203667   H I        -9.4  14.4  2.203566  0.000048   24.46  6.72   15.33  0.30
    PKS0329-255    2.203667   C IV        0.0   1.5  2.203667  0.000005    7.10  1.40   12.51  0.12
    PKS0329-255    2.203667   C IV       21.8   7.2  2.203901  0.000024   21.27  4.25   12.86  0.08
    PKS0329-255    2.203667   H I        49.7  18.2  2.204200  0.000061   41.35  2.49   15.05  0.08
    PKS0329-255    2.203667   C IV       70.2   2.4  2.204419  0.000008   17.61  1.04   12.96  0.02
 
    PKS0329-255    2.161056   H I      -123.4  62.2  2.159751  0.000208   92.78 57.31   14.84  0.26
    PKS0329-255    2.161056   H I       -28.6  28.7  2.160754  0.000096   23.83  6.85   14.81  0.27
    PKS0329-255    2.161056   C IV        0.0   2.1  2.161056  0.000007    9.81  1.22   12.44  0.04
    PKS0329-255    2.161056   SiIV        1.1   6.3  2.161068  0.000021    6.69  4.34   11.53  0.26
    PKS0329-255    2.161056   C IV       27.1   5.4  2.161343  0.000018   10.82  2.93   12.05  0.08
    PKS0329-255    2.161056   H I        35.0  25.7  2.161426  0.000086   37.11  6.33   15.36  0.17
    PKS0329-255    2.161056   H I        77.9  91.5  2.161880  0.000306   53.81  9.98   14.37  0.42
 
    PKS0329-255    2.158376   H I       -95.1  58.6  2.157371  0.000196   25.84 15.55   12.60  0.61
    PKS0329-255    2.158376   SiIV       -0.9   1.5  2.158366  0.000005    4.54  1.12   12.01  0.06
    PKS0329-255    2.158376   C IV        0.0   0.9  2.158376  0.000003    6.56  0.55   12.75  0.02
    PKS0329-255    2.158376   H I         7.5  10.5  2.158455  0.000035   31.88  2.58   16.97  0.37
    PKS0329-255    2.158376   C IV       14.3   6.0  2.158527  0.000020    3.93  3.71   11.76  0.22
    PKS0329-255    2.158376   C IV       45.0   4.5  2.158851  0.000015   19.92  2.25   12.58  0.04
    PKS0329-255    2.158376   SiIV       45.4   6.3  2.158856  0.000021   10.61  2.94   12.04  0.10
    PKS0329-255    2.158376   H I       130.2  62.2  2.159751  0.000208   92.78 57.31   14.84  0.26
 
      Q0453-423    2.521340   C IV     -102.7   1.8  2.520130  0.000006   10.08  0.74   12.13  0.02
      Q0453-423    2.521340   H I       -97.9  28.7  2.520187  0.000096   26.96  5.38   13.87  0.26
      Q0453-423    2.521340   C IV      -54.6   3.3  2.520697  0.000011    9.00  1.51   11.76  0.05
      Q0453-423    2.521340   H I       -52.0  15.2  2.520728  0.000051   29.34  7.40   14.54  0.17
      Q0453-423    2.521340   C IV      -16.2   3.6  2.521149  0.000012    7.43  1.14   12.11  0.07
      Q0453-423    2.521340   H I        -9.2   4.2  2.521232  0.000014   26.43  0.62   15.19  0.03
      Q0453-423    2.521340   C IV        0.0   3.6  2.521340  0.000012    8.87  1.16   12.23  0.06
      Q0453-423    2.521340   H I        53.0  83.1  2.521964  0.000278   34.25 25.04   12.51  0.45
      Q0453-423    2.521340   H I       141.3   6.6  2.523004  0.000022   18.50  3.79   12.48  0.20
 
      Q0453-423    2.502779   H I      -111.9  24.8  2.501468  0.000083   43.93  7.30   13.65  0.11
      Q0453-423    2.502779   C IV      -51.0   1.2  2.502181  0.000004    4.08  1.00   12.20  0.07
      Q0453-423    2.502779   H I       -48.3   8.7  2.502213  0.000029   29.49  1.20   15.08  0.11
      Q0453-423    2.502779   C IV      -45.3   1.5  2.502248  0.000005   22.04  0.64   13.18  0.01
      Q0453-423    2.502779   SiIV      -27.8  16.1  2.502453  0.000054   28.17  6.06   11.94  0.09
      Q0453-423    2.502779   H I        -5.3   3.9  2.502717  0.000013   34.22  0.97   15.89  0.02
      Q0453-423    2.502779   C IV        0.0   0.6  2.502779  0.000002   12.34  0.21   13.53  0.01
      Q0453-423    2.502779   SiIV        0.6   1.5  2.502786  0.000005    8.04  0.55   12.41  0.05
      Q0453-423    2.502779   SiIV       16.6  24.5  2.502974  0.000082   11.48  6.63   11.56  0.31
      Q0453-423    2.502779   C IV       19.9   3.0  2.503012  0.000010    7.52  1.06   12.36  0.08
      Q0453-423    2.502779   H I        62.7  10.5  2.503514  0.000035   29.01  1.36   14.11  0.07
 
      Q0453-423    2.443510   H I      -198.8  11.4  2.441221  0.000038   14.42  5.09   12.28  0.19
      Q0453-423    2.443510   H I      -146.5   0.6  2.441823  0.000002   23.22  0.23   14.69  0.01
      Q0453-423    2.443510   C IV     -146.0   8.4  2.441828  0.000028    8.62  3.88   11.76  0.13
      Q0453-423    2.443510   C IV      -75.5   0.3  2.442641  0.000001    6.14  0.30   13.06  0.03
      Q0453-423    2.443510   SiIV      -75.0   0.3  2.442646  0.000001    5.02  0.15   12.63  0.01
      Q0453-423    2.443510   H I       -73.5   1.2  2.442663  0.000004   20.41  0.42   14.95  0.01
      Q0453-423    2.443510   C IV      -71.5   4.5  2.442687  0.000015   23.72  2.48   12.90  0.03
      Q0453-423    2.443510   H I       -39.2   4.8  2.443058  0.000016    7.75  2.82   13.48  0.20
      Q0453-423    2.443510   C IV      -30.2   2.1  2.443162  0.000007    9.66  1.05   12.50  0.04
      Q0453-423    2.443510   H I       -10.2   3.6  2.443393  0.000012   33.04  1.48   14.73  0.02
      Q0453-423    2.443510   C IV        0.0   0.3  2.443510  0.000001    8.46  0.11   13.38  0.01
      Q0453-423    2.443510   SiIV        2.0   1.5  2.443533  0.000005    6.69  0.81   11.94  0.03
      Q0453-423    2.443510   SiIV       51.5   0.6  2.444103  0.000002    4.33  0.40   12.16  0.02
      Q0453-423    2.443510   H I        51.5   0.9  2.444103  0.000003   12.96  0.38   14.63  0.01
      Q0453-423    2.443510   C IV       51.8   2.1  2.444107  0.000007   18.00  1.58   12.83  0.04
      Q0453-423    2.443510   C IV       51.9   0.6  2.444108  0.000002    5.23  0.65   12.70  0.06
      Q0453-423    2.443510   H I        76.2  21.8  2.444388  0.000073   13.55  4.20   12.86  0.30
      Q0453-423    2.443510   H I       115.6  43.1  2.444841  0.000144   88.94 12.86   13.21  0.08
 
      Q0453-423    2.416323   H I      -140.3  19.7  2.414720  0.000066   22.48 11.19   12.23  0.21
      Q0453-423    2.416323   H I      -108.5  11.7  2.415083  0.000039   11.86  6.36   12.01  0.31
      Q0453-423    2.416323   H I       -65.6   1.2  2.415574  0.000004   20.43  0.43   13.99  0.01
      Q0453-423    2.416323   C IV        0.0   1.2  2.416323  0.000004   11.19  0.49   12.57  0.01
      Q0453-423    2.416323   H I         1.3   0.6  2.416338  0.000002   27.22  0.30   15.03  0.01
      Q0453-423    2.416323   H I        66.7  13.5  2.417085  0.000045   20.33  4.99   12.57  0.12
 
      Q0453-423    2.396316   H I      -128.7   6.0  2.394854  0.000020   14.99  3.42   12.36  0.16
      Q0453-423    2.396316   H I       -57.7   4.8  2.395661  0.000016   36.76  0.96   14.34  0.02
      Q0453-423    2.396316   C IV       -7.9   9.3  2.396226  0.000031   11.12  1.28   13.70  0.16
      Q0453-423    2.396316   C IV        0.0   0.6  2.396316  0.000002    6.27  0.43   14.12  0.05
      Q0453-423    2.396316   SiIV        0.2   0.9  2.396318  0.000003    4.41  0.58   11.86  0.02
      Q0453-423    2.396316   H I         2.1   4.5  2.396340  0.000015   27.06  1.57   14.77  0.03
      Q0453-423    2.396316   SiIV       19.7   1.8  2.396540  0.000006    3.24  1.17   11.57  0.05
      Q0453-423    2.396316   C IV       20.3   0.3  2.396547  0.000001    5.05  0.19   13.31  0.01
      Q0453-423    2.396316   SiIV       36.8   3.0  2.396734  0.000010    6.35  1.78   11.52  0.07
      Q0453-423    2.396316   C IV       38.6   0.3  2.396754  0.000001    6.85  0.13   13.34  0.01
      Q0453-423    2.396316   H I        38.8   7.5  2.396757  0.000025   19.49  1.94   14.18  0.11
      Q0453-423    2.396316   H I        91.4  13.2  2.397354  0.000044   30.13  8.98   13.65  0.15
      Q0453-423    2.396316   C IV       99.2   2.7  2.397443  0.000009   15.77  1.27   12.70  0.03
      Q0453-423    2.396316   C IV      130.6   0.3  2.397800  0.000001    9.59  0.16   13.78  0.01
      Q0453-423    2.396316   H I       132.3   1.5  2.397819  0.000005   19.55  0.58   14.46  0.02
      Q0453-423    2.396316   C IV      147.5   2.7  2.397991  0.000009    5.84  1.47   12.54  0.11
      Q0453-423    2.396316   C IV      163.5   2.7  2.398173  0.000009    8.95  1.07   12.65  0.05
      Q0453-423    2.396316   H I       168.2   4.5  2.398227  0.000015   12.45  1.68   13.06  0.09
      Q0453-423    2.396316   H I       206.7   1.5  2.398664  0.000005   27.50  0.98   13.68  0.03
 
      Q0453-423    2.307164   H I      -228.6   0.3  2.304636  0.000001   33.47  0.05   19.23  0.00
      Q0453-423    2.307164   C IV     -220.3  25.4  2.304727  0.000085   63.56 11.11   12.52  0.06
      Q0453-423    2.307164   SiIV     -219.6   8.4  2.304735  0.000028   52.09  3.68   12.36  0.03
      Q0453-423    2.307164   C IV      -25.7   1.8  2.306880  0.000006    7.71  0.70   12.89  0.04
      Q0453-423    2.307164   H I        -7.6   0.9  2.307080  0.000003   30.47  0.30   14.50  0.01
      Q0453-423    2.307164   C IV        0.0   1.8  2.307164  0.000006   13.93  0.84   13.21  0.02
      Q0453-423    2.307164   H I        58.1  25.1  2.307807  0.000084   42.70  6.81   13.00  0.10
 
      Q0453-423    2.276390   C IV     -172.7  27.5  2.274498  0.000092   21.04 10.26   12.16  0.21
      Q0453-423    2.276390   C IV     -148.3   2.4  2.274765  0.000008    8.76  1.29   12.60  0.10
      Q0453-423    2.276390   H I      -141.8  16.1  2.274836  0.000054   23.13  2.45   13.86  0.15
      Q0453-423    2.276390   C IV     -115.4  13.5  2.275126  0.000045   17.94  3.62   13.40  0.14
      Q0453-423    2.276390   C IV     -106.6   1.5  2.275222  0.000005    5.44  1.37   12.89  0.23
      Q0453-423    2.276390   H I       -97.8  11.1  2.275318  0.000037   22.39  1.58   14.75  0.09
      Q0453-423    2.276390   C IV      -88.0   3.0  2.275426  0.000010    7.38  2.22   12.94  0.21
      Q0453-423    2.276390   SiIV      -79.8  11.1  2.275516  0.000037   37.09  6.24   12.20  0.05
      Q0453-423    2.276390   SiIV      -73.9   1.8  2.275580  0.000006    5.89  1.23   11.83  0.07
      Q0453-423    2.276390   C IV      -73.8   2.1  2.275581  0.000007    7.51  0.72   13.13  0.06
      Q0453-423    2.276390   H I       -72.6   7.8  2.275594  0.000026   16.98  5.11   15.63  0.12
      Q0453-423    2.276390   H I       -46.8  42.2  2.275877  0.000141  148.63 11.03   13.71  0.11
      Q0453-423    2.276390   C IV      -35.8  15.0  2.275998  0.000050   23.77  3.63   13.59  0.12
      Q0453-423    2.276390   H I       -34.7  25.7  2.276010  0.000086   11.79 10.34   14.99  0.46
      Q0453-423    2.276390   C IV      -34.4   0.9  2.276013  0.000003    3.48  0.80   12.69  0.08
      Q0453-423    2.276390   SiIV      -34.4   1.8  2.276013  0.000006    4.97  0.52   12.49  0.06
      Q0453-423    2.276390   SiIV      -23.4   1.8  2.276134  0.000006    5.22  1.25   12.42  0.08
      Q0453-423    2.276390   H I       -11.1  12.6  2.276268  0.000042   10.16  8.65   15.60  0.56
      Q0453-423    2.276390   SiIV       -4.0   0.3  2.276346  0.000001   11.05  0.22   13.42  0.01
      Q0453-423    2.276390   C IV        0.0   1.2  2.276390  0.000004   17.44  0.89   14.48  0.03
      Q0453-423    2.276390   SiIV       13.7   1.2  2.276540  0.000004    1.71  0.87   12.14  0.06
      Q0453-423    2.276390   SiIV       25.7   1.2  2.276672  0.000004    5.86  0.66   13.17  0.13
      Q0453-423    2.276390   H I        26.5   8.1  2.276680  0.000027   22.90  0.85   15.67  0.09
      Q0453-423    2.276390   C IV       26.8   0.9  2.276684  0.000003    4.82  0.77   13.82  0.06
      Q0453-423    2.276390   C IV       31.1   3.9  2.276731  0.000013   13.71  0.52   14.16  0.06
      Q0453-423    2.276390   SiIV       33.3  10.2  2.276755  0.000034    9.05  1.79   12.92  0.22
      Q0453-423    2.276390   C IV       73.9   1.8  2.277200  0.000006    9.80  0.95   12.43  0.03
      Q0453-423    2.276390   H I       103.8   2.4  2.277527  0.000008   19.49  1.04   13.55  0.06
      Q0453-423    2.276390   SiIV      105.8   3.6  2.277549  0.000012    8.88  1.79   11.68  0.06
      Q0453-423    2.276390   C IV      107.7   0.6  2.277570  0.000002    9.40  0.24   12.99  0.01
      Q0453-423    2.276390   H I       135.7  21.2  2.277877  0.000071   31.08  5.14   13.23  0.13
      Q0453-423    2.276390   C IV      150.7   2.4  2.278041  0.000008    7.52  1.17   12.17  0.05
 
      Q0453-423    2.229616   H I      -120.0  32.9  2.228320  0.000110   47.21 11.67   12.65  0.11
      Q0453-423    2.229616   H I       -64.9  15.8  2.228915  0.000053   22.76  9.09   12.27  0.28
      Q0453-423    2.229616   C IV        0.0   4.2  2.229616  0.000014    7.34  1.89   11.96  0.10
      Q0453-423    2.229616   H I         3.0   1.2  2.229648  0.000004   30.96  0.67   13.88  0.01
      Q0453-423    2.229616   H I        77.4   0.6  2.230452  0.000002   28.44  0.19   14.73  0.01
 
      Q0453-423    2.169417   H I       -59.1  84.6  2.168791  0.000283   55.03 17.97   12.74  0.29
      Q0453-423    2.169417   C IV        0.0   2.1  2.169417  0.000007   14.54  0.98   12.45  0.02
      Q0453-423    2.169417   H I        12.6   9.9  2.169551  0.000033   44.44  3.02   13.63  0.05
      Q0453-423    2.169417   H I        29.2   2.4  2.169726  0.000008   16.87  2.05   12.78  0.12
      Q0453-423    2.169417   C IV       48.9   4.2  2.169935  0.000014   18.01  2.02   12.28  0.04
      Q0453-423    2.169417   H I        86.5  26.9  2.170334  0.000090   38.26  5.84   12.80  0.14
 
      Q0453-423    2.003550   C IV        0.0   0.6  2.003550  0.000002    8.44  0.32   12.80  0.02
      Q0453-423    2.003550   SiIV        0.9   2.4  2.003559  0.000008    3.88  1.97   11.87  0.11
      Q0453-423    2.003550   C IV       32.6   1.5  2.003877  0.000005   12.96  1.30   12.54  0.07
      Q0453-423    2.003550   H I        42.9   0.9  2.003981  0.000003   35.85  0.70   15.98  0.04
      Q0453-423    2.003550   C IV       68.1  35.0  2.004234  0.000117   50.25 10.39   12.59  0.10
      Q0453-423    2.003550   H I        86.2 253.6  2.004416  0.000848   67.24 44.10   13.68  0.83
      Q0453-423    2.003550   C IV      106.8   1.5  2.004623  0.000005    9.01  0.95   12.32  0.05
 
    HE1347-2457    2.445399   H I       -66.5   4.2  2.444633  0.000014   35.62  0.59   14.36  0.02
    HE1347-2457    2.445399   H I       -10.9   1.8  2.445273  0.000006   28.86  0.67   15.01  0.01
    HE1347-2457    2.445399   C IV        0.0   3.9  2.445399  0.000013   26.38  1.36   12.62  0.02
    HE1347-2457    2.445399   H I        51.0  48.7  2.445987  0.000163   36.12 21.24   13.19  0.34
    HE1347-2457    2.445399   H I       128.6  50.5  2.446881  0.000169   32.09 23.75   12.98  0.43
 
    HE1347-2457    2.369999   H I      -102.6   2.7  2.368843  0.000009   41.51  1.23   13.21  0.01
    HE1347-2457    2.369999   C IV        0.0   1.5  2.369999  0.000005    9.78  0.69   12.60  0.03
    HE1347-2457    2.369999   C IV       27.8   2.1  2.370312  0.000007   12.95  1.43   12.61  0.03
    HE1347-2457    2.369999   H I        34.1   1.2  2.370383  0.000004   41.71  0.22   14.81  0.01
    HE1347-2457    2.369999   C IV       51.3   3.6  2.370577  0.000012    5.04  2.10   11.85  0.11
    HE1347-2457    2.369999   H I        55.8   2.1  2.370628  0.000007   19.69  0.84   14.37  0.03
    HE1347-2457    2.369999   H I       131.2   1.5  2.371478  0.000005   20.29  0.88   13.37  0.02
 
    HE1347-2457    2.328908   H I      -112.5   2.4  2.327655  0.000008   22.75  0.90   14.29  0.02
    HE1347-2457    2.328908   C IV      -69.9  15.0  2.328130  0.000050   14.31  6.25   11.96  0.17
    HE1347-2457    2.328908   H I       -55.0  52.0  2.328296  0.000174   25.90 10.95   14.19  0.40
    HE1347-2457    2.328908   SiIV      -26.8   1.8  2.328610  0.000006   10.62  1.00   12.29  0.03
    HE1347-2457    2.328908   C IV      -26.8   0.9  2.328610  0.000003    7.06  0.84   13.27  0.11
    HE1347-2457    2.328908   C IV      -22.4   4.5  2.328659  0.000015   18.09  1.88   13.67  0.03
    HE1347-2457    2.328908   H I        -4.6   8.7  2.328857  0.000029   24.91  1.82   16.20  0.06
    HE1347-2457    2.328908   C IV        0.0   0.6  2.328908  0.000002    7.24  0.38   13.81  0.03
    HE1347-2457    2.328908   SiIV        3.4   0.9  2.328946  0.000003    8.91  0.43   12.62  0.01
    HE1347-2457    2.328908   C IV       11.9   3.0  2.329040  0.000010    4.65  1.49   12.83  0.18
    HE1347-2457    2.328908   H I        14.1   1.8  2.329065  0.000006    6.03  0.33   17.80  0.48
    HE1347-2457    2.328908   C IV       28.0   3.6  2.329220  0.000012   19.38  2.35   13.45  0.05
    HE1347-2457    2.328908   SiIV       28.7   2.1  2.329227  0.000007    9.21  1.15   12.18  0.04
    HE1347-2457    2.328908   H I        53.4   3.0  2.329503  0.000010   28.31  0.35   16.16  0.02
    HE1347-2457    2.328908   SiIV       56.2   1.5  2.329534  0.000005    5.91  0.58   12.47  0.04
    HE1347-2457    2.328908   C IV       56.4   1.5  2.329536  0.000005    7.16  0.71   13.11  0.06
    HE1347-2457    2.328908   C IV       70.3   3.6  2.329691  0.000012    8.24  1.29   12.89  0.07
    HE1347-2457    2.328908   SiIV       70.4   7.5  2.329692  0.000025    7.95  2.98   11.96  0.14
    HE1347-2457    2.328908   C IV       95.5   5.7  2.329971  0.000019    9.50  3.34   12.03  0.09
 
    HE1347-2457    2.234974   H I      -245.8  12.0  2.232315  0.000040   65.56  7.76   13.40  0.02
    HE1347-2457    2.234974   C IV     -169.4   1.8  2.233141  0.000006    8.10  0.85   12.55  0.03
    HE1347-2457    2.234974   C IV     -139.8   2.4  2.233461  0.000008    8.36  1.22   12.41  0.04
    HE1347-2457    2.234974   H I      -137.5   3.3  2.233486  0.000011   30.45  0.72   14.66  0.02
    HE1347-2457    2.234974   H I       -94.9   6.3  2.233947  0.000021   20.29  2.68   14.00  0.09
    HE1347-2457    2.234974   C IV      -51.2   9.0  2.234420  0.000030    9.71  3.50   12.30  0.15
    HE1347-2457    2.234974   H I       -33.3   3.0  2.234614  0.000010   46.49  0.75   14.77  0.02
    HE1347-2457    2.234974   C IV      -30.2   4.5  2.234647  0.000015   10.12  2.54   12.58  0.11
    HE1347-2457    2.234974   C IV        0.0   3.9  2.234974  0.000013   17.05  1.74   12.84  0.04
 
    HE1347-2457    2.116209   H I      -136.5  78.3  2.114786  0.000262   31.17 17.61   12.47  0.49
    HE1347-2457    2.116209   H I       -92.7   3.6  2.115243  0.000012   27.36  1.84   13.61  0.06
    HE1347-2457    2.116209   C IV      -37.8  13.8  2.115815  0.000046    9.63  7.07   11.86  0.24
    HE1347-2457    2.116209   C IV       -5.2   6.6  2.116155  0.000022   13.30  1.71   12.97  0.13
    HE1347-2457    2.116209   C IV        0.0   0.9  2.116209  0.000003    6.09  0.65   13.19  0.08
    HE1347-2457    2.116209   H I         1.2   3.0  2.116222  0.000010   17.63  1.48   13.79  0.07
    HE1347-2457    2.116209   H I        10.5  34.7  2.116318  0.000116   59.61  9.27   14.13  0.12
    HE1347-2457    2.116209   C IV       45.3   9.9  2.116681  0.000033   24.12  5.18   12.50  0.07
    HE1347-2457    2.116209   H I        83.3   2.4  2.117077  0.000008   34.92  0.56   15.00  0.02
 
      Q0329-385    2.373523   C IV      -62.2   8.4  2.372821  0.000028   21.01  3.78   12.38  0.06
      Q0329-385    2.373523   H I       -60.6   6.9  2.372839  0.000023   75.82  0.94   14.66  0.02
      Q0329-385    2.373523   H I       -15.7   2.4  2.373346  0.000008   38.40  0.73   15.13  0.01
      Q0329-385    2.373523   C IV        0.0   6.3  2.373523  0.000021   20.41  2.82   12.48  0.05
      Q0329-385    2.373523   H I       133.2   6.3  2.375026  0.000021   34.87  3.10   13.36  0.04
 
      Q0329-385    2.363793   C IV      -41.2   8.7  2.363330  0.000029   15.39  3.98   12.12  0.09
      Q0329-385    2.363793   H I       -28.1   7.2  2.363477  0.000024   30.41  0.93   14.71  0.05
      Q0329-385    2.363793   C IV        0.0   3.3  2.363793  0.000011   10.88  1.53   12.35  0.04
      Q0329-385    2.363793   H I         6.0  15.5  2.363861  0.000052   23.75  2.08   14.12  0.17
 
      Q0329-385    2.352006   H I      -139.0   7.2  2.350448  0.000024   17.55  1.17   13.89  0.07
      Q0329-385    2.352006   H I      -119.4   8.1  2.350668  0.000027   13.62  1.24   13.51  0.17
      Q0329-385    2.352006   H I       -21.1  15.5  2.351770  0.000052   15.79  7.19   12.28  0.20
      Q0329-385    2.352006   C IV        0.0   2.7  2.352006  0.000009    6.17  0.53   13.27  0.09
      Q0329-385    2.352006   C IV       10.3   5.7  2.352121  0.000019    7.34  1.42   13.11  0.13
      Q0329-385    2.352006   H I        13.6   3.9  2.352159  0.000013   18.44  1.45   13.04  0.03
 
      Q0329-385    2.314255   H I      -120.6  12.9  2.312918  0.000043   18.77  3.73   12.86  0.16
      Q0329-385    2.314255   H I       -54.7   6.3  2.313649  0.000021   31.29  2.01   13.92  0.04
      Q0329-385    2.314255   C IV      -28.2   5.1  2.313942  0.000017    9.28  2.55   12.02  0.08
      Q0329-385    2.314255   H I        -6.1   6.3  2.314187  0.000021   27.19  1.35   13.83  0.04
      Q0329-385    2.314255   C IV        0.0   1.8  2.314255  0.000006    6.33  1.00   12.28  0.04
      Q0329-385    2.314255   H I        90.1  20.9  2.315254  0.000070   44.33 10.19   12.63  0.08
      Q0329-385    2.314255   H I       115.0   5.7  2.315530  0.000019    4.38  3.99   11.87  0.22
      Q0329-385    2.314255   H I       144.9   7.5  2.315861  0.000025    3.50  5.83   11.67  0.32
 
      Q0329-385    2.251407   H I      -286.1  16.7  2.248296  0.000056   17.94  5.90   12.65  0.37
      Q0329-385    2.251407   C IV     -285.3   9.3  2.248305  0.000031    8.61  3.89   12.26  0.18
      Q0329-385    2.251407   H I      -246.5  19.4  2.248726  0.000065   31.80 12.53   13.13  0.17
      Q0329-385    2.251407   C IV     -242.2   9.6  2.248773  0.000032   14.85  4.58   12.17  0.10
      Q0329-385    2.251407   H I      -188.2   6.6  2.249361  0.000022   21.75  2.40   13.12  0.06
      Q0329-385    2.251407   C IV     -181.6  12.9  2.249432  0.000043   11.43  5.40   12.28  0.18
      Q0329-385    2.251407   C IV      -99.5  18.5  2.250325  0.000062   11.76  5.74   12.49  0.25
      Q0329-385    2.251407   H I       -96.3  40.7  2.250360  0.000136   32.47  6.34   13.73  0.27
      Q0329-385    2.251407   C IV      -80.0   4.5  2.250537  0.000015    9.12  3.15   12.82  0.17
      Q0329-385    2.251407   C IV      -60.8   8.1  2.250746  0.000027    8.19  4.48   12.42  0.21
      Q0329-385    2.251407   SiIV      -33.7   3.0  2.251041  0.000010   11.25  1.39   12.38  0.04
      Q0329-385    2.251407   C IV      -31.6   0.9  2.251063  0.000003   11.07  0.39   14.03  0.01
      Q0329-385    2.251407   H I       -22.3   3.3  2.251164  0.000011   41.98  0.86   15.57  0.03
      Q0329-385    2.251407   C IV      -13.5   7.5  2.251260  0.000025    5.61  3.61   12.94  0.34
      Q0329-385    2.251407   C IV        0.0   1.5  2.251407  0.000005    6.70  1.08   13.94  0.07
      Q0329-385    2.251407   SiIV        3.1  14.7  2.251441  0.000049    8.36  4.14   12.20  0.29
      Q0329-385    2.251407   C IV       12.7   6.9  2.251545  0.000023    8.82  1.48   13.55  0.14
      Q0329-385    2.251407   SiIV       16.6  21.2  2.251588  0.000071    6.96  7.16   11.89  0.56
      Q0329-385    2.251407   C IV       40.2   0.9  2.251844  0.000003    9.01  0.51   13.12  0.02
      Q0329-385    2.251407   H I       107.4  15.0  2.252575  0.000050   46.24  7.06   13.10  0.06
 
      Q0329-385    2.076430   H I      -126.2  43.7  2.075132  0.000146   28.36 11.49   12.64  0.36
      Q0329-385    2.076430   H I       -69.5  13.8  2.075715  0.000046   37.53  7.85   13.32  0.09
      Q0329-385    2.076430   C IV        0.0   0.6  2.076430  0.000002    6.02  0.33   13.23  0.01
      Q0329-385    2.076430   H I         0.2   1.8  2.076432  0.000006   19.85  0.83   13.69  0.02
      Q0329-385    2.076430   H I        50.0  12.6  2.076944  0.000042   27.99 10.30   12.89  0.16
      Q0329-385    2.076430   H I       110.4   3.9  2.077566  0.000013   26.99  2.94   13.40  0.09
 
    HE2217-2818    2.180823   H I      -127.9  12.9  2.179462  0.000043   13.16  5.82   11.70  0.19
    HE2217-2818    2.180823   H I       -77.9  23.9  2.179994  0.000080   23.64  5.87   12.87  0.19
    HE2217-2818    2.180823   C IV      -32.8  20.9  2.180474  0.000070   12.90  4.23   12.27  0.29
    HE2217-2818    2.180823   C IV      -13.2   6.6  2.180683  0.000022   10.39  2.23   13.09  0.19
    HE2217-2818    2.180823   SiIV       -9.0   0.0  2.180727  0.000000   10.90  0.00   12.63  0.06
    HE2217-2818    2.180823   H I        -3.2   7.5  2.180789  0.000025   27.38  1.05   16.18  0.12
    HE2217-2818    2.180823   C IV        0.0   4.5  2.180823  0.000015    9.46  0.92   13.17  0.13
    HE2217-2818    2.180823   SiIV        1.5   0.0  2.180839  0.000000    4.90  0.00   12.44  0.08
    HE2217-2818    2.180823   C IV       29.6   4.2  2.181138  0.000014   13.43  2.06   12.15  0.05
    HE2217-2818    2.180823   H I        59.5  72.7  2.181456  0.000243   42.52 29.36   14.76  0.39
    HE2217-2818    2.180823   C IV       84.5   1.2  2.181722  0.000004    5.96  0.84   12.20  0.06
    HE2217-2818    2.180823   C IV       94.6   5.4  2.181829  0.000018   20.32  1.41   12.43  0.04
    HE2217-2818    2.180823   H I       116.4  12.9  2.182061  0.000043   19.50  3.85   13.81  0.41
    HE2217-2818    2.180823   H I       146.1  16.4  2.182377  0.000055   33.76  5.33   12.65  0.08
 
    HE2217-2818    2.155274   H I       -89.3  56.2  2.154332  0.000188   28.71  7.95   12.95  0.47
    HE2217-2818    2.155274   H I       -53.8   9.3  2.154706  0.000031   27.71  3.78   13.62  0.12
    HE2217-2818    2.155274   H I        -0.5   2.4  2.155269  0.000008   24.42  1.53   13.85  0.04
    HE2217-2818    2.155274   C IV        0.0   0.9  2.155274  0.000003   10.32  0.48   12.51  0.01
    HE2217-2818    2.155274   H I        37.4  13.5  2.155669  0.000045   22.42  4.12   13.09  0.16
    HE2217-2818    2.155274   H I        89.6   1.8  2.156220  0.000006   26.98  0.99   13.38  0.01
    HE2217-2818    2.155274   C IV       91.1   2.4  2.156235  0.000008   14.16  1.14   12.26  0.03
 
    HE2217-2818    2.075395   H I       -90.9 283.5  2.074460  0.000948   38.24 40.26   13.54  1.79
    HE2217-2818    2.075395   C IV      -68.5   3.9  2.074690  0.000013   10.54  1.03   12.69  0.06
    HE2217-2818    2.075395   H I       -60.2   4.2  2.074776  0.000014   28.30  1.60   14.95  0.06
    HE2217-2818    2.075395   C IV      -54.3   3.6  2.074837  0.000012    7.45  1.21   12.38  0.12
    HE2217-2818    2.075395   C IV        0.0   0.6  2.075395  0.000002   11.30  0.27   12.82  0.01
    HE2217-2818    2.075395   H I         7.9   3.9  2.075476  0.000013   26.31  1.58   14.07  0.07
    HE2217-2818    2.075395   H I        38.3 388.4  2.075789  0.001299   88.47126.99   13.33  0.93
 
    HE2217-2818    2.037406   H I       -17.3   0.6  2.037230  0.000002   34.60  0.49   15.36  0.03
    HE2217-2818    2.037406   C IV        0.0   2.4  2.037406  0.000008   12.13  1.09   12.28  0.03
    HE2217-2818    2.037406   H I        22.5  51.4  2.037635  0.000172  102.34  9.72   13.30  0.11
    HE2217-2818    2.037406   H I       110.3   0.9  2.038526  0.000003   16.02  0.53   13.11  0.01
 
    HE2217-2818    2.016533   C IV      -64.2   2.1  2.015885  0.000007   10.22  2.11   12.31  0.17
    HE2217-2818    2.016533   H I       -64.1  34.4  2.015886  0.000115   35.81  4.03   14.46  0.26
    HE2217-2818    2.016533   C IV      -39.2  21.8  2.016138  0.000073   24.78 11.65   12.36  0.20
    HE2217-2818    2.016533   H I       -24.2  28.1  2.016289  0.000094   34.20  3.01   14.60  0.23
    HE2217-2818    2.016533   C IV        0.0   1.5  2.016533  0.000005    9.39  0.86   12.42  0.04
 
     Q0109-3518    2.326893   H I      -121.0  22.7  2.325547  0.000076   62.40 26.77   13.12  0.21
     Q0109-3518    2.326893   H I        -8.3   1.8  2.326801  0.000006   20.44  0.23   16.01  0.03
     Q0109-3518    2.326893   SiIV       -2.3  15.5  2.326867  0.000052   31.69  6.11   11.90  0.08
     Q0109-3518    2.326893   C IV        0.0   3.9  2.326893  0.000013   10.48  1.87   11.99  0.06
     Q0109-3518    2.326893   H I        15.1  12.9  2.327061  0.000043   67.67  3.76   14.00  0.05
     Q0109-3518    2.326893   H I        40.2   2.4  2.327340  0.000008   20.76  0.33   15.39  0.02
 
     Q0109-3518    2.045228   H I      -148.9   9.0  2.043712  0.000030   16.59  1.78   14.49  0.11
     Q0109-3518    2.045228   C IV     -122.8   2.7  2.043977  0.000009   11.21  1.03   12.44  0.04
     Q0109-3518    2.045228   H I      -105.6   6.9  2.044153  0.000023   20.06  3.10   15.23  0.19
     Q0109-3518    2.045228   H I       -61.8  12.6  2.044599  0.000042   25.54  4.54   12.96  0.09
     Q0109-3518    2.045228   C IV        0.0   0.3  2.045228  0.000001    5.21  0.12   13.51  0.02
     Q0109-3518    2.045228   SiIV        0.4   0.3  2.045232  0.000001    4.23  0.14   12.89  0.01
     Q0109-3518    2.045228   H I         5.5   4.8  2.045284  0.000016   16.37  1.17   15.33  0.18
     Q0109-3518    2.045228   SiIV       10.9   6.0  2.045339  0.000020    3.38  3.73   11.39  0.23
     Q0109-3518    2.045228   C IV       11.2  10.2  2.045342  0.000034    8.94  5.27   12.49  0.27
     Q0109-3518    2.045228   SiIV       32.6   1.2  2.045560  0.000004    4.24  0.70   11.77  0.03
     Q0109-3518    2.045228   C IV       33.0   1.2  2.045564  0.000004    9.12  0.77   12.88  0.03
     Q0109-3518    2.045228   SiIV       55.0   0.9  2.045788  0.000003    6.54  0.46   12.15  0.02
     Q0109-3518    2.045228   C IV       56.1   1.2  2.045799  0.000004    8.87  0.69   12.71  0.03
     Q0109-3518    2.045228   C IV       74.1   1.5  2.045983  0.000005    2.72  1.36   12.05  0.14
     Q0109-3518    2.045228   SiIV       74.7   1.8  2.045989  0.000006    6.37  1.20   11.80  0.05
     Q0109-3518    2.045228   SiIV       89.6   1.5  2.046141  0.000005    2.60  0.77   11.84  0.05
     Q0109-3518    2.045228   C IV       90.6   1.2  2.046151  0.000004    3.95  0.91   12.55  0.10
     Q0109-3518    2.045228   H I        94.0   4.8  2.046185  0.000016   30.35  1.37   15.88  0.12
     Q0109-3518    2.045228   C IV      104.1   0.6  2.046288  0.000002    9.88  0.24   13.56  0.01
     Q0109-3518    2.045228   SiIV      105.5   0.3  2.046302  0.000001    9.59  0.25   12.77  0.01
     Q0109-3518    2.045228   C IV      115.7   6.0  2.046406  0.000020   31.18  1.86   13.38  0.04
     Q0109-3518    2.045228   SiIV      133.5   1.2  2.046588  0.000004    7.62  0.63   12.04  0.02
     Q0109-3518    2.045228   SiIV      162.4   4.2  2.046882  0.000014    9.22  2.17   11.54  0.07
     Q0109-3518    2.045228   C IV      166.2   2.1  2.046921  0.000007   10.79  1.23   12.41  0.06
     Q0109-3518    2.045228   H I       193.1  12.3  2.047195  0.000041   39.79  3.76   13.78  0.02
     Q0109-3518    2.045228   C IV      200.0   2.7  2.047265  0.000009   18.16  1.32   12.64  0.03
     Q0109-3518    2.045228   SiIV      207.3   3.0  2.047339  0.000010   12.06  1.51   11.82  0.04
     Q0109-3518    2.045228   H I       209.3   0.6  2.047360  0.000002   14.33  0.45   14.16  0.02
 
     Q0109-3518    2.022622   H I        -2.1   3.0  2.022601  0.000010   74.34  2.38   14.24  0.04
     Q0109-3518    2.022622   C IV        0.0   3.6  2.022622  0.000012   13.86  1.59   12.50  0.05
     Q0109-3518    2.022622   H I         2.3   1.5  2.022645  0.000005   34.44  1.01   15.02  0.04
     Q0109-3518    2.022622   H I       136.5   4.5  2.024002  0.000015   16.41  2.37   12.57  0.06
 
    HE1122-1648    2.339255   H I       -69.2   1.8  2.338482  0.000006   30.29  0.83   12.99  0.01
    HE1122-1648    2.339255   C IV        0.0   1.8  2.339255  0.000006    5.84  0.91   11.76  0.04
    HE1122-1648    2.339255   H I         1.8   0.3  2.339275  0.000001   26.75  0.12   14.26  0.00
    HE1122-1648    2.339255   H I        63.8   8.4  2.339967  0.000028   36.83  2.91   12.74  0.04
 
    HE1122-1648    2.215221   C IV        0.0   1.2  2.215221  0.000004    9.58  0.67   11.98  0.02
    HE1122-1648    2.215221   H I         6.3   2.4  2.215289  0.000008   28.11  0.20   14.86  0.03
    HE1122-1648    2.215221   H I        43.6  11.1  2.215690  0.000037   24.55  2.10   14.08  0.12
    HE1122-1648    2.215221   H I        74.2  86.4  2.216019  0.000289   49.72 17.59   13.11  0.34
 
    HE1122-1648    2.206364   H I       -21.0   6.6  2.206139  0.000022   78.95  1.53   13.86  0.02
    HE1122-1648    2.206364   C IV        0.0   1.5  2.206364  0.000005   11.14  0.72   12.13  0.02
    HE1122-1648    2.206364   H I         4.1  12.9  2.206408  0.000043   27.66  1.16   15.06  0.21
    HE1122-1648    2.206364   H I        27.4  91.5  2.206658  0.000306   31.51  8.32   14.39  0.84
 
    HE1122-1648    2.101875   H I      -122.6   2.4  2.100603  0.000008   18.41  1.03   13.24  0.07
    HE1122-1648    2.101875   H I       -36.2  67.9  2.101499  0.000227   52.71  7.13   14.57  0.37
    HE1122-1648    2.101875   C IV      -23.5  40.1  2.101631  0.000134   18.25  8.55   12.16  0.45
    HE1122-1648    2.101875   H I        -9.9   8.1  2.101772  0.000027   35.80  4.53   15.04  0.10
    HE1122-1648    2.101875   C IV        0.0  13.8  2.101875  0.000046   16.50  2.99   12.50  0.20
    HE1122-1648    2.101875   H I        83.7   5.7  2.102743  0.000019   26.08  1.24   13.44  0.06
 
    HE1122-1648    2.080391   H I       -90.8   1.5  2.079456  0.000005   31.28  0.50   13.78  0.01
    HE1122-1648    2.080391   H I       -41.3   9.6  2.079965  0.000032   18.52  1.48   14.18  0.13
    HE1122-1648    2.080391   C IV      -24.5   7.2  2.080139  0.000024   16.44  3.43   11.94  0.08
    HE1122-1648    2.080391   H I        -1.6   7.8  2.080375  0.000026   26.12  0.82   14.72  0.08
    HE1122-1648    2.080391   C IV        0.0   2.1  2.080391  0.000007    8.42  1.04   12.03  0.06
    HE1122-1648    2.080391   H I        95.2   5.4  2.081372  0.000018   30.37  2.69   12.40  0.03
 
    HE1122-1648    2.064687   H I      -138.0   7.8  2.063273  0.000026   44.24  2.35   12.88  0.03
    HE1122-1648    2.064687   H I      -112.8   6.9  2.063531  0.000023   22.87  1.64   14.02  0.17
    HE1122-1648    2.064687   H I       -74.1  12.0  2.063927  0.000040   32.26 27.31   13.81  0.45
    HE1122-1648    2.064687   C IV      -37.4   0.9  2.064304  0.000003   10.94  0.70   12.16  0.03
    HE1122-1648    2.064687   H I       -27.5   4.8  2.064405  0.000016   23.48  4.63   14.12  0.16
    HE1122-1648    2.064687   C IV        0.0   0.6  2.064687  0.000002    7.09  0.33   12.29  0.02
    HE1122-1648    2.064687   H I         1.4  10.2  2.064701  0.000034   16.29  2.92   13.48  0.32
    HE1122-1648    2.064687   C IV       22.8  10.2  2.064921  0.000034   68.46  4.39   12.64  0.03
    HE1122-1648    2.064687   H I        40.3   4.5  2.065100  0.000015   51.30 14.31   14.08  0.13
    HE1122-1648    2.064687   H I        99.8   8.1  2.065710  0.000027   30.07  3.29   13.55  0.22
    HE1122-1648    2.064687   C IV      104.0   1.2  2.065753  0.000004   10.77  0.72   12.05  0.03
 
    HE1122-1648    2.033024   H I       -58.4   5.7  2.032432  0.000019   12.07  2.40   12.13  0.12
    HE1122-1648    2.033024   C IV        0.0   4.2  2.033024  0.000014   13.17  1.98   12.12  0.05
    HE1122-1648    2.033024   H I         9.9   0.6  2.033124  0.000002   32.07  0.45   14.74  0.01
    HE1122-1648    2.033024   H I        77.7  26.0  2.033812  0.000087   32.47  7.66   12.66  0.17
 
    HE1122-1648    2.030069   H I       -76.5   3.6  2.029294  0.000012   49.59  1.92   12.98  0.01
    HE1122-1648    2.030069   C IV        0.0   0.9  2.030069  0.000003    6.51  0.56   12.42  0.02
    HE1122-1648    2.030069   H I        12.1  17.0  2.030192  0.000057   16.40  8.42   11.54  0.20
 
    HE1122-1648    2.007159   H I      -104.2   0.3  2.006111  0.000001   23.16  0.11   13.84  0.00
    HE1122-1648    2.007159   C IV      -19.4   6.6  2.006964  0.000022   11.84  1.58   12.43  0.14
    HE1122-1648    2.007159   H I        -5.3   0.3  2.007106  0.000001   31.31  0.21   15.47  0.02
    HE1122-1648    2.007159   SiIV       -3.2   1.2  2.007127  0.000004   11.67  0.00   11.88  0.02
    HE1122-1648    2.007159   C IV        0.0   2.1  2.007159  0.000007   14.06  0.63   13.11  0.03
    HE1122-1648    2.007159   H I        83.1   3.0  2.007995  0.000010   26.47  2.61   12.97  0.05
    HE1122-1648    2.007159   H I       135.4  17.9  2.008521  0.000060   27.87 10.07   12.29  0.18
 
    HE0001-2340    2.186996   H I      -431.6   5.1  2.182396  0.000017   27.12  1.00   14.23  0.04
    HE0001-2340    2.186996   SiIV     -370.2   0.9  2.183050  0.000003    4.78  0.43   13.07  0.08
    HE0001-2340    2.186996   C IV     -367.1   1.2  2.183083  0.000004    7.81  0.82   12.78  0.06
    HE0001-2340    2.186996   SiIV     -360.3   6.6  2.183156  0.000022    9.41  2.05   12.90  0.12
    HE0001-2340    2.186996   C IV     -340.2   3.6  2.183370  0.000012   24.58  2.33   13.20  0.04
    HE0001-2340    2.186996   H I      -337.9   3.0  2.183394  0.000010   29.32  2.15   16.91  0.29
    HE0001-2340    2.186996   SiIV     -329.2   1.5  2.183487  0.000005   15.10  0.95   12.80  0.02
    HE0001-2340    2.186996   C IV     -282.8  29.9  2.183982  0.000100   23.81 18.48   12.10  0.29
    HE0001-2340    2.186996   SiIV     -280.4   8.7  2.184007  0.000029   22.29  4.74   12.15  0.07
    HE0001-2340    2.186996   C IV     -229.1   1.2  2.184554  0.000004   18.87  0.66   13.29  0.01
    HE0001-2340    2.186996   SiIV     -226.5   1.2  2.184582  0.000004   13.42  0.52   12.75  0.01
    HE0001-2340    2.186996   H I      -222.4   8.1  2.184625  0.000027   11.62  1.10   18.11  0.27
    HE0001-2340    2.186996   SiIV     -183.6   3.9  2.185039  0.000013   11.10  1.94   12.10  0.06
    HE0001-2340    2.186996   C IV     -181.9   2.1  2.185057  0.000007   13.33  1.09   12.81  0.03
    HE0001-2340    2.186996   SiIV     -148.1   4.5  2.185417  0.000015   16.99  2.51   12.27  0.05
    HE0001-2340    2.186996   C IV     -131.8   5.1  2.185591  0.000017   23.32  2.54   13.11  0.04
    HE0001-2340    2.186996   SiIV     -108.8   2.4  2.185836  0.000008    6.65  1.36   12.01  0.05
    HE0001-2340    2.186996   C IV     -108.1   1.2  2.185844  0.000004    6.21  0.76   12.88  0.06
    HE0001-2340    2.186996   H I       -99.9  28.4  2.185931  0.000095   98.25  6.95   15.93  0.07
    HE0001-2340    2.186996   SiIV      -88.2   0.6  2.186056  0.000002    5.87  0.42   12.50  0.02
    HE0001-2340    2.186996   C IV      -88.2   3.9  2.186056  0.000013    8.31  1.15   13.35  0.09
    HE0001-2340    2.186996   C IV      -73.9   7.2  2.186208  0.000024    8.61  3.55   13.01  0.29
    HE0001-2340    2.186996   C IV      -53.0   4.8  2.186431  0.000016   14.21  4.05   13.17  0.12
    HE0001-2340    2.186996   SiIV      -50.5   3.3  2.186458  0.000011    7.98  1.65   11.98  0.06
    HE0001-2340    2.186996   C IV      -23.6   1.8  2.186744  0.000006   12.47  1.35   13.41  0.05
    HE0001-2340    2.186996   SiIV      -23.4   3.3  2.186747  0.000011   10.50  1.94   12.21  0.06
    HE0001-2340    2.186996   H I        -5.0  10.2  2.186943  0.000034   19.87  0.99   19.72  0.01
    HE0001-2340    2.186996   C IV        0.0   1.2  2.186996  0.000004   11.50  0.33   13.64  0.02
    HE0001-2340    2.186996   SiIV        4.6   0.6  2.187045  0.000002   12.45  0.28   13.17  0.01
 
    HE0001-2340    2.161666   H I       -48.3 251.5  2.161155  0.000841   49.58 63.50   14.46  0.89
    HE0001-2340    2.161666   H I        -9.9  25.4  2.161561  0.000085   21.93  9.82   14.98  0.34
    HE0001-2340    2.161666   C IV        0.0   8.7  2.161666  0.000029   16.85  3.85   12.51  0.09
    HE0001-2340    2.161666   H I        32.7  23.9  2.162012  0.000080   25.64  5.04   15.12  0.17
    HE0001-2340    2.161666   C IV       42.3  15.2  2.162113  0.000051   20.18  7.40   12.36  0.13
    HE0001-2340    2.161666   C IV      165.1   9.0  2.163412  0.000030    8.16  4.58   11.89  0.17
    HE0001-2340    2.161666   H I       165.6   1.8  2.163417  0.000006   24.18  0.53   14.65  0.01
 
    HE0001-2340    2.056131   H I       -11.5  77.1  2.056013  0.000258  167.26 21.73   13.49  0.11
    HE0001-2340    2.056131   C IV        0.0   3.6  2.056131  0.000012   17.86  1.72   12.59  0.03
    HE0001-2340    2.056131   H I         0.5   3.0  2.056136  0.000010   31.78  0.71   15.11  0.03
    HE0001-2340    2.056131   H I        58.7  30.5  2.056731  0.000102   25.28  5.99   13.34  0.27
 
    HE0001-2340    2.032252   H I        -2.4   6.6  2.032228  0.000022   25.67  1.24   14.80  0.06
    HE0001-2340    2.032252   C IV        0.0   2.4  2.032252  0.000008   15.08  1.27   12.75  0.03
    HE0001-2340    2.032252   C IV       29.1   3.6  2.032547  0.000012    7.04  1.89   12.15  0.08
    HE0001-2340    2.032252   H I        38.1   8.4  2.032638  0.000028   63.23  1.87   14.01  0.04
    HE0001-2340    2.032252   H I        46.5  17.6  2.032724  0.000059   12.98  2.08   14.48  0.41
    HE0001-2340    2.032252   H I       105.0   3.9  2.033317  0.000013   12.11  2.35   12.59  0.11
 
      J2233-606    2.112912   H I      -148.8  14.7  2.111363  0.000049   33.64  7.30   12.49  0.08
      J2233-606    2.112912   H I       -56.1  81.3  2.112328  0.000272   31.38 13.76   13.16  0.58
      J2233-606    2.112912   H I        -2.1   3.6  2.112890  0.000012   33.10  1.13   14.90  0.02
      J2233-606    2.112912   C IV        0.0  11.7  2.112912  0.000039   44.11  5.29   12.83  0.04
      J2233-606    2.112912   H I        65.1   3.9  2.113590  0.000013   13.57  1.45   12.99  0.07
      J2233-606    2.112912   H I       121.7   8.1  2.114179  0.000027   33.62  4.16   12.74  0.04
 
      J2233-606    2.077452   H I       -54.6 118.7  2.076890  0.000397   66.47 20.23   13.71  0.39
      J2233-606    2.077452   H I       -38.4  38.6  2.077057  0.000129   27.55  3.85   15.31  0.40
      J2233-606    2.077452   C IV      -18.8   2.7  2.077259  0.000009   10.68  1.78   12.98  0.05
      J2233-606    2.077452   H I        -9.4  35.3  2.077355  0.000118   26.16  4.06   15.34  0.39
      J2233-606    2.077452   C IV       -0.0   2.1  2.077452  0.000007    6.84  0.93   12.89  0.05
      J2233-606    2.077452   H I        80.0  19.1  2.078275  0.000064   21.84 13.73   12.60  0.46
      J2233-606    2.077452   H I       125.0  14.7  2.078739  0.000049   27.00  7.31   12.89  0.12
 
      J2233-606    1.942436   H I      -223.2   3.3  1.940239  0.000011   21.50  1.13   13.30  0.03
      J2233-606    1.942436   C IV     -221.2   2.7  1.940259  0.000009   11.96  1.41   12.75  0.04
      J2233-606    1.942436   C IV     -177.0   0.9  1.940694  0.000003    7.70  0.54   13.02  0.02
      J2233-606    1.942436   H I      -176.4  11.7  1.940700  0.000039   22.56  3.52   13.52  0.16
      J2233-606    1.942436   C IV     -149.1   1.5  1.940969  0.000005    8.92  0.89   12.86  0.03
      J2233-606    1.942436   H I      -138.8  24.8  1.941070  0.000083   26.92 11.50   13.35  0.25
      J2233-606    1.942436   H I      -108.5   3.9  1.941368  0.000013    7.16  2.76   12.54  0.26
      J2233-606    1.942436   C IV      -64.0   3.0  1.941806  0.000010   10.07  0.97   13.54  0.06
      J2233-606    1.942436   SiIV      -49.9   2.4  1.941945  0.000008   14.25  1.39   12.80  0.06
      J2233-606    1.942436   C IV      -47.0   2.4  1.941973  0.000008    8.82  0.81   13.58  0.05
      J2233-606    1.942436   SiIV      -46.7   1.2  1.941976  0.000004    4.10  0.99   12.64  0.08
      J2233-606    1.942436   H I       -45.3  13.8  1.941990  0.000046   25.18  2.29   15.53  0.09
      J2233-606    1.942436   C IV       -6.6   9.9  1.942371  0.000033   43.36  3.27   13.90  0.03
      J2233-606    1.942436   SiIV       -2.6   1.5  1.942410  0.000005   10.49  0.52   13.39  0.02
      J2233-606    1.942436   C IV        0.0   3.0  1.942436  0.000010   11.25  0.82   14.13  0.05
      J2233-606    1.942436   H I        10.2   6.0  1.942536  0.000020   19.17  1.84   16.27  0.07
      J2233-606    1.942436   SiIV       16.4   1.2  1.942597  0.000004    8.56  0.39   13.38  0.02
      J2233-606    1.942436   C IV       20.5   3.6  1.942638  0.000012   12.86  0.84   14.11  0.05
      J2233-606    1.942436   H I        51.7  50.2  1.942945  0.000168   29.29 12.36   14.14  0.41
      J2233-606    1.942436   H I       113.8  33.2  1.943556  0.000111   38.38 13.65   13.47  0.21
 
      J2233-606    1.925956   H I      -110.5  70.9  1.924875  0.000237   35.16 12.48   13.37  0.42
      J2233-606    1.925956   H I       -28.6   3.6  1.925676  0.000012   31.66  1.56   16.96  0.22
      J2233-606    1.925956   C IV      -28.2   2.4  1.925680  0.000008   16.78  1.23   13.14  0.03
      J2233-606    1.925956   SiIV      -27.8   3.6  1.925684  0.000012    5.71  2.86   11.91  0.20
      J2233-606    1.925956   SiIV       -0.1   0.6  1.925955  0.000002    5.21  0.48   12.72  0.03
      J2233-606    1.925956   C IV       -0.0   0.6  1.925956  0.000002    6.89  0.27   13.42  0.01
      J2233-606    1.925956   H I       104.4  16.7  1.926978  0.000056   24.14  3.76   15.49  0.10
 
      J2233-606    1.867465   H I      -223.4   2.1  1.865323  0.000007   25.16  1.04   13.51  0.02
      J2233-606    1.867465   C IV     -222.1   6.3  1.865335  0.000021   14.10  3.21   12.52  0.08
      J2233-606    1.867465   H I      -118.8   1.8  1.866326  0.000006   26.82  0.74   14.20  0.02
      J2233-606    1.867465   H I       -38.5  29.9  1.867096  0.000100   33.80  8.44   13.95  0.19
      J2233-606    1.867465   C IV      -18.9   4.2  1.867284  0.000014    5.99  2.65   12.47  0.17
      J2233-606    1.867465   C IV      -16.1  19.1  1.867311  0.000064   49.89  4.85   13.37  0.08
      J2233-606    1.867465   C IV       -0.0   0.6  1.867465  0.000002    7.70  0.26   13.85  0.01
      J2233-606    1.867465   SiIV        0.3   0.3  1.867468  0.000001    5.72  0.17   12.97  0.01
      J2233-606    1.867465   H I        10.1   3.9  1.867562  0.000013   21.25  1.56   15.51  0.08
      J2233-606    1.867465   C IV       26.2   0.3  1.867716  0.000001    7.72  0.22   13.87  0.01
      J2233-606    1.867465   SiIV       26.9   0.6  1.867723  0.000002    5.11  0.38   12.52  0.02
      J2233-606    1.867465   C IV       48.5   2.1  1.867930  0.000007    3.28  2.04   12.28  0.14
      J2233-606    1.867465   C IV       98.8   2.7  1.868413  0.000009    9.36  1.46   12.61  0.05
      J2233-606    1.867465   SiIV      100.0   3.6  1.868424  0.000012    5.61  2.22   11.73  0.10
      J2233-606    1.867465   H I       128.4   6.9  1.868696  0.000023   44.61  3.46   15.51  0.04
      J2233-606    1.867465   C IV      129.8   1.8  1.868710  0.000006    7.82  1.05   12.79  0.04
      J2233-606    1.867465   C IV      152.5   0.9  1.868928  0.000003    8.82  0.55   13.14  0.02
      J2233-606    1.867465   C IV      221.1   5.4  1.869585  0.000018   22.11  1.53   13.71  0.04
      J2233-606    1.867465   SiIV      227.3  11.7  1.869645  0.000039   24.41  3.30   12.45  0.10
      J2233-606    1.867465   SiIV      237.5   0.3  1.869743  0.000001    6.52  0.23   13.13  0.01
      J2233-606    1.867465   C IV      237.9   0.6  1.869747  0.000002    7.52  0.61   13.52  0.05
      J2233-606    1.867465   C IV      267.4   2.1  1.870029  0.000007   10.20  1.15   13.36  0.05
      J2233-606    1.867465   H I       267.6   4.8  1.870031  0.000016   28.86  4.36   17.28  0.58
      J2233-606    1.867465   SiIV      269.3   0.9  1.870048  0.000003    8.17  0.60   12.74  0.02
      J2233-606    1.867465   C IV      284.6   4.8  1.870194  0.000016    6.64  3.53   12.67  0.25
      J2233-606    1.867465   SiIV      286.1   1.5  1.870209  0.000005    4.03  1.16   12.10  0.06
      J2233-606    1.867465   C IV      301.3   6.6  1.870355  0.000022    8.33  5.17   12.56  0.22
      J2233-606    1.867465   SiIV      304.1   2.4  1.870381  0.000008    2.83  2.37   11.63  0.08
      J2233-606    1.867465   C IV      321.2   1.5  1.870545  0.000005    7.29  0.68   13.06  0.03
      J2233-606    1.867465   SiIV      322.3   0.9  1.870556  0.000003    4.74  0.52   12.29  0.02
      J2233-606    1.867465   H I       374.1   6.3  1.871053  0.000021   22.00  3.63   15.32  0.07
      J2233-606    1.867465   SiIV      374.1   0.3  1.871053  0.000001    8.96  0.23   12.87  0.01
      J2233-606    1.867465   C IV      375.6   0.3  1.871067  0.000001   10.08  0.20   13.70  0.01
      J2233-606    1.867465   H I       443.2  10.8  1.871715  0.000036   16.33  5.41   15.97  0.54
      J2233-606    1.867465   SiIV      448.7   1.5  1.871768  0.000005    4.99  0.94   12.01  0.04
      J2233-606    1.867465   C IV      449.2   0.9  1.871773  0.000003    8.16  0.43   13.27  0.02
      J2233-606    1.867465   C IV      484.0   9.3  1.872107  0.000031   17.84  5.18   12.71  0.10
      J2233-606    1.867465   SiIV      501.3  52.6  1.872273  0.000176   16.59 23.14   11.43  0.66
      J2233-606    1.867465   H I       518.0  12.3  1.872433  0.000041   31.92  1.65   16.27  0.12
      J2233-606    1.867465   C IV      529.4   6.9  1.872542  0.000023   14.62  3.13   12.71  0.09
      J2233-606    1.867465   SiIV      537.1  16.1  1.872616  0.000054   19.37  7.28   12.05  0.16
 
      J2233-606    1.815613   C IV      -38.3   7.5  1.815252  0.000025   17.19  3.98   12.57  0.09
      J2233-606    1.815613   H I       -13.2   1.2  1.815489  0.000004   32.69  2.25   16.14  0.27
      J2233-606    1.815613   H I       -12.5   4.5  1.815495  0.000015   75.59  7.37   14.12  0.15
      J2233-606    1.815613   C IV       -0.0   4.8  1.815613  0.000016   17.52  2.45   12.80  0.05
 
      J2233-606    1.786165   H I       -26.5   0.0  1.785918  0.000000   14.16  0.00   15.67  0.07
      J2233-606    1.786165   C IV      -20.5   3.9  1.785974  0.000013   10.92  3.24   12.95  0.27
      J2233-606    1.786165   SiIV       -4.1   3.3  1.786127  0.000011   22.39  1.69   12.87  0.03
      J2233-606    1.786165   C IV       -0.0   4.2  1.786165  0.000014   23.41  1.11   13.89  0.03
      J2233-606    1.786165   H I        20.7  16.7  1.786358  0.000056   57.03  3.94   14.57  0.11
      J2233-606    1.786165   H I        40.2   0.0  1.786540  0.000000   14.69  0.00   15.52  0.43
      J2233-606    1.786165   C IV       69.3   6.0  1.786811  0.000020   19.69  3.59   12.82  0.06
      J2233-606    1.786165   H I       105.6   0.0  1.787149  0.000000   15.70  0.00   14.79  0.08
      J2233-606    1.786165   SiIV      108.9   1.8  1.787180  0.000006    4.49  1.33   11.99  0.06
      J2233-606    1.786165   C IV      109.5   1.2  1.787185  0.000004   11.79  0.72   13.27  0.02
      J2233-606    1.786165   H I       142.0   3.3  1.787488  0.000011   13.75  1.27   13.53  0.05
 
      J2233-606    1.731614   H I       -86.8   3.3  1.730821  0.000011   22.06  1.78   13.20  0.03
      J2233-606    1.731614   C IV        0.0   2.7  1.731614  0.000009   10.65  1.45   12.64  0.04
      J2233-606    1.731614   H I         5.3   1.8  1.731662  0.000006   39.76  0.90   14.15  0.01
 
     PKS0237-23    2.108807   H I       -99.9   3.6  2.107768  0.000012   21.70  0.97   13.40  0.04
     PKS0237-23    2.108807   H I       -48.3   1.2  2.108305  0.000004   32.90  1.59   14.35  0.07
     PKS0237-23    2.108807   H I       -16.1  98.1  2.108640  0.000328   50.31 14.19   13.58  0.43
     PKS0237-23    2.108807   C IV        0.0   4.8  2.108807  0.000016   13.24  2.27   12.00  0.06
     PKS0237-23    2.108807   H I       145.7   7.8  2.110322  0.000026   18.44  4.33   12.11  0.12
 
     PKS0237-23    2.042169   C IV      -99.4   4.5  2.041158  0.000015   10.61  2.06   12.45  0.07
     PKS0237-23    2.042169   H I       -92.5   0.9  2.041228  0.000003   33.24  0.67   16.59  0.08
     PKS0237-23    2.042169   H I       -83.8   5.4  2.041316  0.000018   76.18  6.21   14.03  0.14
     PKS0237-23    2.042169   C IV      -80.9   3.9  2.041346  0.000013    6.44  2.06   12.19  0.12
     PKS0237-23    2.042169   C IV      -16.8   1.8  2.041998  0.000006    3.61  1.06   12.28  0.08
     PKS0237-23    2.042169   SiIV       -2.3   2.1  2.042146  0.000007    2.15  1.68   11.48  0.10
     PKS0237-23    2.042169   H I        -0.2   5.7  2.042167  0.000019   11.19  2.09   12.80  0.13
     PKS0237-23    2.042169   C IV        0.0   0.3  2.042169  0.000001    9.16  0.23   13.59  0.01
     PKS0237-23    2.042169   C IV       23.5   2.4  2.042408  0.000008   10.92  1.19   12.73  0.04
 
     PKS0237-23    2.038703   H I        -0.6   5.1  2.038697  0.000017   15.88  2.42   12.13  0.05
     PKS0237-23    2.038703   C IV        0.0  11.4  2.038703  0.000038   14.84  5.47   11.98  0.13
 
     PKS0237-23    2.036887   H I      -149.3  29.3  2.035371  0.000098   58.47 14.47   12.55  0.10
     PKS0237-23    2.036887   H I        -1.9   6.6  2.036868  0.000022   23.46  3.14   12.40  0.05
     PKS0237-23    2.036887   C IV        0.0   4.8  2.036887  0.000016    9.58  2.50   12.12  0.08
 
    PKS1448-292    2.166022   H I      -128.0   5.4  2.164667  0.000018   37.50  1.90   13.21  0.02
    PKS1448-292    2.166022   H I       -41.9  16.7  2.165578  0.000056   31.71  2.28   14.55  0.12
    PKS1448-292    2.166022   C IV      -34.5   4.8  2.165657  0.000016   14.56  2.41   12.22  0.06
    PKS1448-292    2.166022   C IV        0.0   1.5  2.166022  0.000005   10.72  0.48   13.23  0.02
    PKS1448-292    2.166022   SiIV        6.7   9.6  2.166093  0.000032   17.69  4.32   11.96  0.09
    PKS1448-292    2.166022   H I        12.9   6.0  2.166159  0.000020   27.64  1.44   15.19  0.06
    PKS1448-292    2.166022   C IV       16.3   2.1  2.166195  0.000007    7.74  1.32   12.72  0.12
    PKS1448-292    2.166022   C IV       33.4   9.3  2.166376  0.000031   16.46  2.86   12.67  0.09
    PKS1448-292    2.166022   H I        74.5  16.1  2.166811  0.000054   18.98  3.99   12.90  0.19
    PKS1448-292    2.166022   H I       141.7   3.0  2.167522  0.000010   28.19  0.98   13.72  0.02
    PKS1448-292    2.166022   C IV      144.6   6.9  2.167553  0.000023   23.09  3.48   12.40  0.05
    PKS1448-292    2.166022   C IV      184.1   4.8  2.167971  0.000016    5.77  2.68   11.81  0.12
    PKS1448-292    2.166022   H I       184.3   5.4  2.167974  0.000018   23.16  2.12   13.22  0.07
    PKS1448-292    2.166022   H I       236.8  12.0  2.168529  0.000040   23.86  6.94   12.40  0.12
 
    PKS1448-292    2.109831   H I      -132.3  19.4  2.108455  0.000065   43.65 14.94   12.79  0.22
    PKS1448-292    2.109831   H I       -47.1  17.6  2.109341  0.000059   61.05  5.43   13.29  0.05
    PKS1448-292    2.109831   H I        -0.9   1.5  2.109822  0.000005   16.76  0.90   13.29  0.06
    PKS1448-292    2.109831   C IV        0.0   0.3  2.109831  0.000001    7.44  0.17   13.11  0.01
    PKS1448-292    2.109831   C IV       24.3   1.5  2.110084  0.000005    5.02  0.95   12.18  0.04
    PKS1448-292    2.109831   H I        39.4   5.7  2.110241  0.000019   37.54  5.82   13.57  0.08
    PKS1448-292    2.109831   H I       103.5  28.7  2.110908  0.000096   25.72  7.34   13.26  0.42
    PKS1448-292    2.109831   H I       141.6  11.7  2.111304  0.000039   30.57  5.85   13.81  0.14
 
      Q0122-380    2.062558   H I       -43.3   8.4  2.062114  0.000028   12.37  4.66   12.08  0.12
      Q0122-380    2.062558   H I        -0.2   4.2  2.062556  0.000014   18.86  2.23   12.62  0.04
      Q0122-380    2.062558   C IV        0.0   0.6  2.062558  0.000002    6.49  0.35   12.91  0.01
 
      Q0122-380    2.034857   H I      -118.9  66.1  2.033650  0.000221   25.34 12.00   12.96  0.57
      Q0122-380    2.034857   H I       -53.2  17.6  2.034317  0.000059   31.03  3.88   15.23  0.15
      Q0122-380    2.034857   C IV      -47.9   4.5  2.034371  0.000015   19.76  2.36   12.69  0.04
      Q0122-380    2.034857   C IV        0.0   2.4  2.034857  0.000008   16.28  1.17   12.88  0.03
      Q0122-380    2.034857   SiIV        3.0   7.2  2.034887  0.000024   13.43  3.65   11.93  0.09
      Q0122-380    2.034857   H I        15.3  19.1  2.035012  0.000064   33.85  4.29   14.99  0.12
      Q0122-380    2.034857   H I        68.3  80.7  2.035550  0.000270   49.82 12.70   13.70  0.35
 
      Q1101-264    1.838957   H I      -182.4  15.2  1.837225  0.000051   17.57  2.70   14.04  0.28
      Q1101-264    1.838957   SiIV     -153.7   0.9  1.837498  0.000003   11.16  0.51   12.62  0.01
      Q1101-264    1.838957   C IV     -152.8   1.8  1.837506  0.000006   13.01  0.68   13.04  0.03
      Q1101-264    1.838957   SiIV     -131.3   0.3  1.837710  0.000001    7.47  0.18   12.99  0.01
      Q1101-264    1.838957   C IV     -131.1   0.6  1.837712  0.000002    9.54  0.35   13.33  0.02
      Q1101-264    1.838957   C IV      -94.1  10.8  1.838064  0.000036   17.13  2.63   13.34  0.14
      Q1101-264    1.838957   SiIV      -78.7   0.6  1.838210  0.000002    7.46  0.45   12.78  0.03
      Q1101-264    1.838957   C IV      -78.4   2.4  1.838213  0.000008   10.97  1.34   13.21  0.18
      Q1101-264    1.838957   SiIV      -77.9   2.4  1.838217  0.000008   27.24  1.35   13.13  0.02
      Q1101-264    1.838957   C IV      -44.6   0.6  1.838534  0.000002   18.53  0.47   13.51  0.01
      Q1101-264    1.838957   SiIV      -40.5   1.5  1.838572  0.000005   11.47  0.64   13.22  0.03
      Q1101-264    1.838957   H I       -30.3   1.2  1.838669  0.000004   20.68  4.77   19.51  0.00
      Q1101-264    1.838957   SiIV      -22.0   3.3  1.838748  0.000011    9.52  2.05   12.64  0.13
      Q1101-264    1.838957   C IV       -2.2   0.6  1.838936  0.000002    5.79  0.71   12.98  0.07
      Q1101-264    1.838957   SiIV       -0.7   1.5  1.838950  0.000005   12.25  0.54   13.02  0.02
      Q1101-264    1.838957   C IV        0.0   0.6  1.838957  0.000002   16.15  0.44   13.68  0.01
      Q1101-264    1.838957   SiIV       41.0   0.3  1.839346  0.000001    7.84  0.55   12.33  0.02
      Q1101-264    1.838957   C IV       42.9   3.3  1.839364  0.000011   16.16  1.68   12.60  0.04
 
    HE1341-1090    2.084977   H I       -82.5   5.1  2.084126  0.000017   22.31  0.99   13.72  0.04
    HE1341-1090    2.084977   C IV      -70.0   4.5  2.084255  0.000015   14.43  1.82   12.21  0.04
    HE1341-1090    2.084977   H I       -58.0   3.6  2.084379  0.000012   15.26  2.02   13.50  0.11
    HE1341-1090    2.084977   C IV        0.0   0.6  2.084977  0.000002   10.31  0.34   12.86  0.01
    HE1341-1090    2.084977   H I         2.7   1.5  2.085005  0.000005   32.28  0.34   15.12  0.01
    HE1341-1090    2.084977   H I        67.2  23.3  2.085670  0.000078  147.75  7.43   13.36  0.02
 
    HE1341-1090    2.041427   H I      -142.7   3.0  2.039975  0.000010   25.42  1.30   13.19  0.02
    HE1341-1090    2.041427   C IV        0.0   2.4  2.041427  0.000008   10.41  0.66   13.10  0.04
    HE1341-1090    2.041427   SiIV        4.4   1.2  2.041472  0.000004   13.28  0.57   12.41  0.01
    HE1341-1090    2.041427   H I        16.2   2.4  2.041592  0.000008   42.88  0.54   15.76  0.03
    HE1341-1090    2.041427   C IV       17.6   5.4  2.041606  0.000018   10.11  1.77   12.71  0.10
    HE1341-1090    2.041427   H I        94.8 138.7  2.042391  0.000464   45.84 25.01   13.36  0.65
 

